Resource Aware Pricing for Electric Vehicle Charging

Electric vehicle charging facilities offer electric charge and parking to users for a fee. Both parking availability and electric charge capacity are constrained resources, and as the demand for charging facilities grows with increasing electric vehicle adoption, so too does the potential for exceeding these resource limitations. In this paper, we study how prices set by the charging facility impact the likelihood that resource constraints are exceeded. Specifically, we present probabilistic bounds on the number of charging spots and the total power supply needed at a facility based on the characteristics of the arriving vehicles. We assume the charging facility either offers a set of distinct and fixed charging rates to each user or allows the user to decide a charging deadline, from which a charging rate is determined. Users arrive randomly, requiring a random amount of charge. Additionally, each user has a random impatience factor that quantifies their value of time, and a random desired time to stay at a particular location. Assuming rational user behavior, and with knowledge of the probability distribution of the random parameters, we present high-confidence bounds on the total number of vehicles parked at the station and the aggregate power use of all vehicles actively charging. We demonstrate how these bounds can be used by a charging facility to determine appropriate prices and investigate through a Monte-Carlo simulation case study the tightness of the bounds.

==> plots/fig1data.txt <==
   10.000000000000000e+00       1     0     0.0000000000000000e+00     0.0000000000000000e+00  
   1.5000000000000000e+01	   9.9865384615384611e-01	   1.3461538461538454e-03	   0.0000000000000000e+00	   0.0000000000000000e+00	
   1.5030030030030030e+01	   1.0000000000000000e+00	   0.0000000000000000e+00	   0.0000000000000000e+00	   0.0000000000000000e+00	
   1.5060060060060060e+01	   1.0000000000000000e+00	   0.0000000000000000e+00	   0.0000000000000000e+00	   0.0000000000000000e+00	
   1.5090090090090090e+01	   1.0000000000000000e+00	   0.0000000000000000e+00	   0.0000000000000000e+00	   0.0000000000000000e+00	
   1.5120120120120120e+01	   1.0000000000000000e+00	   0.0000000000000000e+00	   0.0000000000000000e+00	   0.0000000000000000e+00	
   1.5150150150150150e+01	   1.0000000000000000e+00	   0.0000000000000000e+00	   0.0000000000000000e+00	   0.0000000000000000e+00	
   1.5180180180180180e+01	   1.0000000000000000e+00	   0.0000000000000000e+00	   0.0000000000000000e+00	   0.0000000000000000e+00	
   1.5210210210210210e+01	   1.0000000000000000e+00	   0.0000000000000000e+00	   0.0000000000000000e+00	   0.0000000000000000e+00	
   1.5240240240240240e+01	   1.0000000000000000e+00	   0.0000000000000000e+00	   0.0000000000000000e+00	   0.0000000000000000e+00	
   1.5270270270270270e+01	   1.0000000000000000e+00	   0.0000000000000000e+00	   0.0000000000000000e+00	   0.0000000000000000e+00	
   1.5300300300300300e+01	   1.0000000000000000e+00	   0.0000000000000000e+00	   0.0000000000000000e+00	   0.0000000000000000e+00	
   1.5330330330330330e+01	   1.0000000000000000e+00	   0.0000000000000000e+00	   0.0000000000000000e+00	   0.0000000000000000e+00	
   1.5360360360360360e+01	   1.0000000000000000e+00	   0.0000000000000000e+00	   0.0000000000000000e+00	   0.0000000000000000e+00	
   1.5390390390390390e+01	   1.0000000000000000e+00	   0.0000000000000000e+00	   0.0000000000000000e+00	   0.0000000000000000e+00	
   1.5420420420420420e+01	   1.0000000000000000e+00	   0.0000000000000000e+00	   0.0000000000000000e+00	   0.0000000000000000e+00	
   1.5450450450450450e+01	   1.0000000000000000e+00	   0.0000000000000000e+00	   0.0000000000000000e+00	   0.0000000000000000e+00	
   1.5480480480480480e+01	   1.0000000000000000e+00	   0.0000000000000000e+00	   0.0000000000000000e+00	   0.0000000000000000e+00	
   1.5510510510510510e+01	   1.0000000000000000e+00	   0.0000000000000000e+00	   0.0000000000000000e+00	   0.0000000000000000e+00	
   1.5540540540540540e+01	   1.0000000000000000e+00	   0.0000000000000000e+00	   0.0000000000000000e+00	   0.0000000000000000e+00	
   1.5570570570570570e+01	   1.0000000000000000e+00	   0.0000000000000000e+00	   0.0000000000000000e+00	   0.0000000000000000e+00	
   1.5600600600600600e+01	   1.0000000000000000e+00	   0.0000000000000000e+00	   0.0000000000000000e+00	   0.0000000000000000e+00	
   1.5630630630630630e+01	   1.0000000000000000e+00	   0.0000000000000000e+00	   0.0000000000000000e+00	   0.0000000000000000e+00	
   1.5660660660660660e+01	   1.0000000000000000e+00	   0.0000000000000000e+00	   0.0000000000000000e+00	   0.0000000000000000e+00	
   1.5690690690690690e+01	   1.0000000000000000e+00	   0.0000000000000000e+00	   0.0000000000000000e+00	   0.0000000000000000e+00	
   1.5720720720720720e+01	   1.0000000000000000e+00	   0.0000000000000000e+00	   0.0000000000000000e+00	   0.0000000000000000e+00	
   1.5750750750750750e+01	   1.0000000000000000e+00	   0.0000000000000000e+00	   0.0000000000000000e+00	   0.0000000000000000e+00	
   1.5780780780780781e+01	   1.0000000000000000e+00	   0.0000000000000000e+00	   0.0000000000000000e+00	   0.0000000000000000e+00	
   1.5810810810810811e+01	   1.0000000000000000e+00	   0.0000000000000000e+00	   0.0000000000000000e+00	   0.0000000000000000e+00	
   1.5840840840840841e+01	   1.0000000000000000e+00	   0.0000000000000000e+00	   0.0000000000000000e+00	   0.0000000000000000e+00	
   1.5870870870870871e+01	   1.0000000000000000e+00	   0.0000000000000000e+00	   0.0000000000000000e+00	   0.0000000000000000e+00	
   1.5900900900900901e+01	   1.0000000000000000e+00	   0.0000000000000000e+00	   0.0000000000000000e+00	   0.0000000000000000e+00	
   1.5930930930930931e+01	   1.0000000000000000e+00	   0.0000000000000000e+00	   0.0000000000000000e+00	   0.0000000000000000e+00	
   1.5960960960960961e+01	   1.0000000000000000e+00	   0.0000000000000000e+00	   0.0000000000000000e+00	   0.0000000000000000e+00	
   1.5990990990990991e+01	   1.0000000000000000e+00	   0.0000000000000000e+00	   0.0000000000000000e+00	   0.0000000000000000e+00	
   1.6021021021021021e+01	   1.0000000000000000e+00	   0.0000000000000000e+00	   0.0000000000000000e+00	   0.0000000000000000e+00	
   1.6051051051051051e+01	   1.0000000000000000e+00	   0.0000000000000000e+00	   0.0000000000000000e+00	   0.0000000000000000e+00	
   1.6081081081081081e+01	   1.0000000000000000e+00	   0.0000000000000000e+00	   0.0000000000000000e+00	   0.0000000000000000e+00	
   1.6111111111111111e+01	   1.0000000000000000e+00	   0.0000000000000000e+00	   0.0000000000000000e+00	   0.0000000000000000e+00	
   1.6141141141141141e+01	   1.0000000000000000e+00	   0.0000000000000000e+00	   0.0000000000000000e+00	   0.0000000000000000e+00	
   1.6171171171171171e+01	   1.0000000000000000e+00	   0.0000000000000000e+00	   0.0000000000000000e+00	   0.0000000000000000e+00	
   1.6201201201201201e+01	   1.0000000000000000e+00	   0.0000000000000000e+00	   0.0000000000000000e+00	   0.0000000000000000e+00	
   1.6231231231231231e+01	   1.0000000000000000e+00	   0.0000000000000000e+00	   0.0000000000000000e+00	   0.0000000000000000e+00	
   1.6261261261261261e+01	   1.0000000000000000e+00	   0.0000000000000000e+00	   0.0000000000000000e+00	   0.0000000000000000e+00	
   1.6291291291291291e+01	   1.0000000000000000e+00	   0.0000000000000000e+00	   0.0000000000000000e+00	   0.0000000000000000e+00	
   1.6321321321321321e+01	   1.0000000000000000e+00	   0.0000000000000000e+00	   0.0000000000000000e+00	   0.0000000000000000e+00	
   1.6351351351351351e+01	   1.0000000000000000e+00	   0.0000000000000000e+00	   0.0000000000000000e+00	   0.0000000000000000e+00	
   1.6381381381381381e+01	   1.0000000000000000e+00	   0.0000000000000000e+00	   0.0000000000000000e+00	   0.0000000000000000e+00	
   1.6411411411411411e+01	   1.0000000000000000e+00	   0.0000000000000000e+00	   0.0000000000000000e+00	   0.0000000000000000e+00	
   1.6441441441441441e+01	   1.0000000000000000e+00	   0.0000000000000000e+00	   0.0000000000000000e+00	   0.0000000000000000e+00	
   1.6471471471471471e+01	   1.0000000000000000e+00	   0.0000000000000000e+00	   0.0000000000000000e+00	   0.0000000000000000e+00	
   1.6501501501501501e+01	   1.0000000000000000e+00	   0.0000000000000000e+00	   0.0000000000000000e+00	   0.0000000000000000e+00	
   1.6531531531531531e+01	   9.8735331679761940e-01	   1.2646683202380616e-02	   0.0000000000000000e+00	   0.0000000000000000e+00	
   1.6561561561561561e+01	   9.6663462448642412e-01	   3.3365375513575976e-02	   0.0000000000000000e+00	   0.0000000000000000e+00	
   1.6591591591591591e+01	   9.4671503972637905e-01	   5.3284960273621035e-02	   0.0000000000000000e+00	   0.0000000000000000e+00	
   1.6621621621621621e+01	   9.2751287648966074e-01	   7.2487123510339257e-02	   0.0000000000000000e+00	   0.0000000000000000e+00	
   1.6651651651651651e+01	   9.0900064500871536e-01	   9.0999354991284587e-02	   0.0000000000000000e+00	   0.0000000000000000e+00	
   1.6681681681681681e+01	   8.9118959370608108e-01	   1.0881040629391889e-01	   0.0000000000000000e+00	   0.0000000000000000e+00	
   1.6711711711711711e+01	   8.7397939410869774e-01	   1.2602060589130226e-01	   0.0000000000000000e+00	   0.0000000000000000e+00	
   1.6741741741741741e+01	   8.5732787157402335e-01	   1.4267212842597665e-01	   0.0000000000000000e+00	   0.0000000000000000e+00	
   1.6771771771771771e+01	   8.4127754209366468e-01	   1.5872245790633532e-01	   0.0000000000000000e+00	   0.0000000000000000e+00	
   1.6801801801801801e+01	   8.2576338435070973e-01	   1.7423661564929019e-01	   0.0000000000000000e+00	   0.0000000000000000e+00	
   1.6831831831831831e+01	   8.1073957044436451e-01	   1.8926042955563555e-01	   0.0000000000000000e+00	   0.0000000000000000e+00	
   1.6861861861861861e+01	   7.9621421151850602e-01	   2.0378578848149392e-01	   0.0000000000000000e+00	   0.0000000000000000e+00	
   1.6891891891891891e+01	   7.8215338306564497e-01	   2.1784661693435503e-01	   0.0000000000000000e+00	   0.0000000000000000e+00	
   1.6921921921921921e+01	   7.6853925619522112e-01	   2.3146074380477891e-01	   0.0000000000000000e+00	   0.0000000000000000e+00	
   1.6951951951951951e+01	   7.5531050652566156e-01	   2.4468949347433844e-01	   0.0000000000000000e+00	   0.0000000000000000e+00	
   1.6981981981981981e+01	   7.4254223696604416e-01	   2.5745776303395590e-01	   0.0000000000000000e+00	   0.0000000000000000e+00	
   1.7012012012012011e+01	   7.3007759964141661e-01	   2.6992240035858339e-01	   0.0000000000000000e+00	   0.0000000000000000e+00	
   1.7042042042042041e+01	   7.1807434814130033e-01	   2.8192565185869967e-01	   0.0000000000000000e+00	   0.0000000000000000e+00	
   1.7072072072072071e+01	   7.0636089402121982e-01	   2.9363910597878012e-01	   0.0000000000000000e+00	   0.0000000000000000e+00	
   1.7102102102102101e+01	   6.9494140378850133e-01	   3.0505859621149867e-01	   0.0000000000000000e+00	   0.0000000000000000e+00	
   1.7132132132132131e+01	   6.8387972704723876e-01	   3.1612027295276129e-01	   0.0000000000000000e+00	   0.0000000000000000e+00	
   1.7162162162162161e+01	   6.7318873462663398e-01	   3.2681126537336602e-01	   0.0000000000000000e+00	   0.0000000000000000e+00	
   1.7192192192192191e+01	   6.6269576895378546e-01	   3.3730423104621460e-01	   0.0000000000000000e+00	   0.0000000000000000e+00	
   1.7222222222222221e+01	   6.5252011882943872e-01	   3.4747988117056128e-01	   0.0000000000000000e+00	   0.0000000000000000e+00	
   1.7252252252252251e+01	   6.4267144938080922e-01	   3.5732855061919078e-01	   0.0000000000000000e+00	   0.0000000000000000e+00	
   1.7282282282282281e+01	   6.3296718875637259e-01	   3.6703281124362747e-01	   0.0000000000000000e+00	   0.0000000000000000e+00	
   1.7312312312312311e+01	   6.2358942493248570e-01	   3.7641057506751424e-01	   0.0000000000000000e+00	   0.0000000000000000e+00	
   1.7342342342342342e+01	   6.1445218336167950e-01	   3.8554781663832050e-01	   0.0000000000000000e+00	   0.0000000000000000e+00	
   1.7372372372372372e+01	   6.0553665324079453e-01	   3.9446334675920541e-01	   0.0000000000000000e+00	   0.0000000000000000e+00	
   1.7402402402402402e+01	   5.9681565895131039e-01	   4.0318434104868961e-01	   0.0000000000000000e+00	   0.0000000000000000e+00	
   1.7432432432432432e+01	   5.8833585098710894e-01	   4.1166414901289111e-01	   0.0000000000000000e+00	   0.0000000000000000e+00	
   1.7462462462462462e+01	   5.8006349298665716e-01	   4.1993650701334284e-01	   0.0000000000000000e+00	   0.0000000000000000e+00	
   1.7492492492492492e+01	   5.7198809498770598e-01	   4.2801190501229397e-01	   0.0000000000000000e+00	   0.0000000000000000e+00	
   1.7522522522522522e+01	   5.6412493045939305e-01	   4.3587506954060701e-01	   0.0000000000000000e+00	   0.0000000000000000e+00	
   1.7552552552552552e+01	   5.5648010649158186e-01	   4.4351989350841819e-01	   0.0000000000000000e+00	   0.0000000000000000e+00	
   1.7582582582582582e+01	   5.4891834620716951e-01	   4.5108165379283049e-01	   0.0000000000000000e+00	   0.0000000000000000e+00	
   1.7612612612612612e+01	   5.4168149845785862e-01	   4.5831850154214132e-01	   0.0000000000000000e+00	   0.0000000000000000e+00	
   1.7642642642642642e+01	   5.3450525120718229e-01	   4.6549474879281771e-01	   0.0000000000000000e+00	   0.0000000000000000e+00	
   1.7672672672672672e+01	   5.2739335984481051e-01	   4.7260664015518949e-01	   0.0000000000000000e+00	   0.0000000000000000e+00	
   1.7702702702702702e+01	   5.2070003780905749e-01	   4.7929996219094251e-01	   0.0000000000000000e+00	   0.0000000000000000e+00	
   1.7732732732732732e+01	   5.1400671577330459e-01	   4.8599328422669541e-01	   0.0000000000000000e+00	   0.0000000000000000e+00	
   1.7762762762762762e+01	   5.0731339373755169e-01	   4.9268660626244837e-01	   0.0000000000000000e+00	   0.0000000000000000e+00	
   1.7792792792792792e+01	   5.0086335627059053e-01	   4.9913664372940947e-01	   0.0000000000000000e+00	   0.0000000000000000e+00	
   1.7822822822822822e+01	   4.9455833409789018e-01	   5.0544166590210982e-01	   0.0000000000000000e+00	   0.0000000000000000e+00	
   1.7852852852852852e+01	   4.8839567063860079e-01	   5.1160432936139921e-01	   0.0000000000000000e+00	   0.0000000000000000e+00	
   1.7882882882882882e+01	   4.8235687088103385e-01	   5.1764312911896615e-01	   0.0000000000000000e+00	   0.0000000000000000e+00	
   1.7912912912912912e+01	   4.7654758885743870e-01	   5.2345241114256136e-01	   0.0000000000000000e+00	   0.0000000000000000e+00	
   1.7942942942942942e+01	   4.7094069441810660e-01	   5.2905930558189351e-01	   0.0000000000000000e+00	   0.0000000000000000e+00	
   1.7972972972972972e+01	   4.6533379997877444e-01	   5.3466620002122556e-01	   0.0000000000000000e+00	   0.0000000000000000e+00	
   1.8003003003003002e+01	   4.5972690553944240e-01	   5.4027309446055760e-01	   0.0000000000000000e+00	   0.0000000000000000e+00	
   1.8033033033033032e+01	   4.5412001110011024e-01	   5.4587998889988976e-01	   0.0000000000000000e+00	   0.0000000000000000e+00	
   1.8063063063063062e+01	   4.4880857836944915e-01	   5.5119142163055090e-01	   0.0000000000000000e+00	   0.0000000000000000e+00	
   1.8093093093093092e+01	   4.4373911595295140e-01	   5.5626088404704854e-01	   0.0000000000000000e+00	   0.0000000000000000e+00	
   1.8123123123123122e+01	   4.3866965353645371e-01	   5.6133034646354629e-01	   0.0000000000000000e+00	   0.0000000000000000e+00	
   1.8153153153153152e+01	   4.3360019111995601e-01	   5.6639980888004393e-01	   0.0000000000000000e+00	   0.0000000000000000e+00	
   1.8183183183183182e+01	   4.2853072870345832e-01	   5.7146927129654168e-01	   0.0000000000000000e+00	   0.0000000000000000e+00	
   1.8213213213213212e+01	   4.2351025594102254e-01	   5.7648974405897746e-01	   0.0000000000000000e+00	   0.0000000000000000e+00	
   1.8243243243243242e+01	   4.1879683895832881e-01	   5.8120316104167125e-01	   0.0000000000000000e+00	   0.0000000000000000e+00	
   1.8273273273273272e+01	   4.1426933494927809e-01	   5.8573066505072202e-01	   0.0000000000000000e+00	   0.0000000000000000e+00	
   1.8303303303303302e+01	   4.0974183094022731e-01	   5.9025816905977280e-01	   0.0000000000000000e+00	   0.0000000000000000e+00	
   1.8333333333333332e+01	   4.0521432693117654e-01	   5.9478567306882357e-01	   0.0000000000000000e+00	   0.0000000000000000e+00	
   1.8363363363363362e+01	   4.0068682292212576e-01	   5.9931317707787435e-01	   0.0000000000000000e+00	   0.0000000000000000e+00	
   1.8393393393393392e+01	   3.9630140300356698e-01	   6.0369859699643313e-01	   0.0000000000000000e+00	   0.0000000000000000e+00	
   1.8423423423423422e+01	   3.9214868928697638e-01	   6.0785131071302367e-01	   0.0000000000000000e+00	   0.0000000000000000e+00	
   1.8453453453453452e+01	   3.8799597557038579e-01	   6.1200402442961432e-01	   0.0000000000000000e+00	   0.0000000000000000e+00	
   1.8483483483483482e+01	   3.8384326185379525e-01	   6.1615673814620475e-01	   0.0000000000000000e+00	   0.0000000000000000e+00	
   1.8513513513513512e+01	   3.7969054813720460e-01	   6.2030945186279540e-01	   0.0000000000000000e+00	   0.0000000000000000e+00	
   1.8543543543543542e+01	   3.7564728799185088e-01	   6.2435271200814912e-01	   0.0000000000000000e+00	   0.0000000000000000e+00	
   1.8573573573573572e+01	   3.7172615410418686e-01	   6.2827384589581314e-01	   0.0000000000000000e+00	   0.0000000000000000e+00	
   1.8603603603603602e+01	   3.6797533735024884e-01	   6.3202466264975121e-01	   0.0000000000000000e+00	   0.0000000000000000e+00	
   1.8633633633633632e+01	   3.6428808866301837e-01	   6.3571191133698168e-01	   0.0000000000000000e+00	   0.0000000000000000e+00	
   1.8663663663663662e+01	   3.6060083997578785e-01	   6.3939916002421215e-01	   0.0000000000000000e+00	   0.0000000000000000e+00	
   1.8693693693693692e+01	   3.5691359128855737e-01	   6.4308640871144263e-01	   0.0000000000000000e+00	   0.0000000000000000e+00	
   1.8723723723723722e+01	   3.5322634260132696e-01	   6.4677365739867310e-01	   0.0000000000000000e+00	   0.0000000000000000e+00	
   1.8753753753753752e+01	   3.4957724674806856e-01	   6.5042275325193144e-01	   0.0000000000000000e+00	   0.0000000000000000e+00	
   1.8783783783783782e+01	   3.4619522073261466e-01	   6.5380477926738534e-01	   0.0000000000000000e+00	   0.0000000000000000e+00	
   1.8813813813813812e+01	   3.4281319471716082e-01	   6.5718680528283913e-01	   0.0000000000000000e+00	   0.0000000000000000e+00	
   1.8843843843843842e+01	   3.3943116870170698e-01	   6.6056883129829302e-01	   0.0000000000000000e+00	   0.0000000000000000e+00	
   1.8873873873873872e+01	   3.3604914268625313e-01	   6.6395085731374681e-01	   0.0000000000000000e+00	   0.0000000000000000e+00	
   1.8903903903903903e+01	   3.3266711667079929e-01	   6.6733288332920071e-01	   0.0000000000000000e+00	   0.0000000000000000e+00	
   1.8933933933933933e+01	   3.2942907325285886e-01	   6.7057092674714114e-01	   0.0000000000000000e+00	   0.0000000000000000e+00	
   1.8963963963963963e+01	   3.2636024372014449e-01	   6.7363975627985551e-01	   0.0000000000000000e+00	   0.0000000000000000e+00	
   1.8993993993993993e+01	   3.2330328927733243e-01	   6.7669671072266757e-01	   0.0000000000000000e+00	   0.0000000000000000e+00	
   1.9024024024024023e+01	   3.2024633483452020e-01	   6.7975366516547986e-01	   0.0000000000000000e+00	   0.0000000000000000e+00	
   1.9054054054054056e+01	   3.1718938039170769e-01	   6.8281061960829226e-01	   0.0000000000000000e+00	   0.0000000000000000e+00	
   1.9084084084084083e+01	   3.1413242594889595e-01	   6.8586757405110399e-01	   0.0000000000000000e+00	   0.0000000000000000e+00	
   1.9114114114114116e+01	   3.1107547150608350e-01	   6.8892452849391650e-01	   0.0000000000000000e+00	   0.0000000000000000e+00	
   1.9144144144144143e+01	   3.0818492510293827e-01	   6.9181507489706173e-01	   0.0000000000000000e+00	   0.0000000000000000e+00	
   1.9174174174174176e+01	   3.0531904724261449e-01	   6.9468095275738551e-01	   0.0000000000000000e+00	   0.0000000000000000e+00	
   1.9204204204204203e+01	   3.0247070189425085e-01	   6.9752929810574926e-01	   0.0000000000000000e+00	   0.0000000000000000e+00	
   1.9234234234234236e+01	   2.9969751339787526e-01	   7.0030248660212480e-01	   0.0000000000000000e+00	   0.0000000000000000e+00	
   1.9264264264264263e+01	   2.9694164741741957e-01	   7.0305835258258043e-01	   0.0000000000000000e+00	   0.0000000000000000e+00	
   1.9294294294294296e+01	   2.9423885864791621e-01	   7.0576114135208379e-01	   0.0000000000000000e+00	   0.0000000000000000e+00	
   1.9324324324324323e+01	   2.9164559663270317e-01	   7.0835440336729683e-01	   0.0000000000000000e+00	   0.0000000000000000e+00	
   1.9354354354354356e+01	   2.8905233461748964e-01	   7.1094766538251042e-01	   0.0000000000000000e+00	   0.0000000000000000e+00	
   1.9384384384384383e+01	   2.8645907260227665e-01	   7.1354092739772335e-01	   0.0000000000000000e+00	   0.0000000000000000e+00	
   1.9414414414414416e+01	   2.8386581058706317e-01	   7.1613418941293694e-01	   0.0000000000000000e+00	   0.0000000000000000e+00	
   1.9444444444444443e+01	   2.8127254857185019e-01	   7.1872745142814987e-01	   0.0000000000000000e+00	   0.0000000000000000e+00	
   1.9474474474474476e+01	   2.7880563119854296e-01	   7.2119436880145704e-01	   0.0000000000000000e+00	   0.0000000000000000e+00	
   1.9504504504504503e+01	   2.7638652277992543e-01	   7.2361347722007463e-01	   0.0000000000000000e+00	   0.0000000000000000e+00	
   1.9534534534534536e+01	   2.7396741436130734e-01	   7.2603258563869266e-01	   0.0000000000000000e+00	   0.0000000000000000e+00	
   1.9564564564564563e+01	   2.7154830594268997e-01	   7.2845169405731003e-01	   0.0000000000000000e+00	   0.0000000000000000e+00	
   1.9594594594594597e+01	   2.6912919752407183e-01	   7.3087080247592828e-01	   0.0000000000000000e+00	   0.0000000000000000e+00	
   1.9624624624624623e+01	   2.6680176336825961e-01	   7.3319823663174044e-01	   0.0000000000000000e+00	   0.0000000000000000e+00	
   1.9654654654654657e+01	   2.6449119957404676e-01	   7.3550880042595324e-01	   0.0000000000000000e+00	   0.0000000000000000e+00	
   1.9684684684684683e+01	   2.6222609168083971e-01	   7.3777390831916034e-01	   0.0000000000000000e+00	   0.0000000000000000e+00	
   1.9714714714714717e+01	   2.5997750125744801e-01	   7.4002249874255199e-01	   0.0000000000000000e+00	   0.0000000000000000e+00	
   1.9744744744744743e+01	   2.5777618996454288e-01	   7.4222381003545712e-01	   0.0000000000000000e+00	   0.0000000000000000e+00	
   1.9774774774774777e+01	   2.5560343274440023e-01	   7.4439656725559977e-01	   0.0000000000000000e+00	   0.0000000000000000e+00	
   1.9804804804804803e+01	   2.5343067552425796e-01	   7.4656932447574198e-01	   0.0000000000000000e+00	   0.0000000000000000e+00	
   1.9834834834834837e+01	   2.5127721663085678e-01	   7.4872278336914322e-01	   0.0000000000000000e+00	   0.0000000000000000e+00	
   1.9864864864864863e+01	   2.4918958863518190e-01	   7.5081041136481808e-01	   0.0000000000000000e+00	   0.0000000000000000e+00	
   1.9894894894894897e+01	   2.4710196063950654e-01	   7.5289803936049349e-01	   0.0000000000000000e+00	   0.0000000000000000e+00	
   1.9924924924924923e+01	   2.4503215088082031e-01	   7.5496784911917969e-01	   0.0000000000000000e+00	   0.0000000000000000e+00	
   1.9954954954954957e+01	   2.4300340851602803e-01	   7.5699659148397203e-01	   0.0000000000000000e+00	   0.0000000000000000e+00	
   1.9984984984984983e+01	   2.4099495336715260e-01	   7.5900504663284740e-01	   0.0000000000000000e+00	   0.0000000000000000e+00	
   2.0015015015015017e+01	   2.3901468275807128e-01	   7.6098531724192875e-01	   0.0000000000000000e+00	   0.0000000000000000e+00	
   2.0045045045045043e+01	   2.3706246522969651e-01	   7.6293753477030357e-01	   0.0000000000000000e+00	   0.0000000000000000e+00	
   2.0075075075075077e+01	   2.3513049331689381e-01	   7.6486950668310627e-01	   0.0000000000000000e+00	   0.0000000000000000e+00	
   2.0105105105105103e+01	   2.3324005324579072e-01	   7.6675994675420922e-01	   0.0000000000000000e+00	   0.0000000000000000e+00	
   2.0135135135135137e+01	   2.3134961317468758e-01	   7.6865038682531250e-01	   0.0000000000000000e+00	   0.0000000000000000e+00	
   2.0165165165165163e+01	   2.2945917310358468e-01	   7.7054082689641534e-01	   0.0000000000000000e+00	   0.0000000000000000e+00	
   2.0195195195195197e+01	   2.2763481104159813e-01	   7.7236518895840189e-01	   0.0000000000000000e+00	   0.0000000000000000e+00	
   2.0225225225225223e+01	   2.2584074922892938e-01	   7.7415925077107062e-01	   0.0000000000000000e+00	   0.0000000000000000e+00	
   2.0255255255255257e+01	   2.2404668741625997e-01	   7.7595331258374001e-01	   0.0000000000000000e+00	   0.0000000000000000e+00	
   2.0285285285285283e+01	   2.2225262560359110e-01	   7.7774737439640895e-01	   0.0000000000000000e+00	   0.0000000000000000e+00	
   2.0315315315315317e+01	   2.2045856379092180e-01	   7.7954143620907823e-01	   0.0000000000000000e+00	   0.0000000000000000e+00	
   2.0345345345345343e+01	   2.1869667992240527e-01	   7.8130332007759473e-01	   0.0000000000000000e+00	   0.0000000000000000e+00	
   2.0375375375375377e+01	   2.1702334941346674e-01	   7.8297665058653332e-01	   0.0000000000000000e+00	   0.0000000000000000e+00	
   2.0405405405405403e+01	   2.1535001890452871e-01	   7.8464998109547135e-01	   0.0000000000000000e+00	   0.0000000000000000e+00	
   2.0435435435435437e+01	   2.1367668839559023e-01	   7.8632331160440971e-01	   0.0000000000000000e+00	   0.0000000000000000e+00	
   2.0465465465465464e+01	   2.1200335788665220e-01	   7.8799664211334786e-01	   0.0000000000000000e+00	   0.0000000000000000e+00	
   2.0495495495495497e+01	   2.1033002737771372e-01	   7.8966997262228633e-01	   0.0000000000000000e+00	   0.0000000000000000e+00	
   2.0525525525525524e+01	   2.0865669686877569e-01	   7.9134330313122436e-01	   0.0000000000000000e+00	   0.0000000000000000e+00	
   2.0555555555555557e+01	   2.0701337292241490e-01	   7.9298662707758516e-01	   0.0000000000000000e+00	   0.0000000000000000e+00	
   2.0585585585585584e+01	   2.0545860993313297e-01	   7.9454139006686708e-01	   0.0000000000000000e+00	   0.0000000000000000e+00	
   2.0615615615615617e+01	   2.0390384694385078e-01	   7.9609615305614922e-01	   0.0000000000000000e+00	   0.0000000000000000e+00	
   2.0645645645645644e+01	   2.0234908395456869e-01	   7.9765091604543126e-01	   0.0000000000000000e+00	   0.0000000000000000e+00	
   2.0675675675675677e+01	   2.0079432096528643e-01	   7.9920567903471362e-01	   0.0000000000000000e+00	   0.0000000000000000e+00	
   2.0705705705705704e+01	   1.9923955797600448e-01	   8.0076044202399554e-01	   0.0000000000000000e+00	   0.0000000000000000e+00	
   2.0735735735735737e+01	   1.9768479498672217e-01	   8.0231520501327780e-01	   0.0000000000000000e+00	   0.0000000000000000e+00	
   2.0765765765765764e+01	   1.9617843544051694e-01	   8.0382156455948306e-01	   0.0000000000000000e+00	   0.0000000000000000e+00	
   2.0795795795795797e+01	   1.9469161449269212e-01	   8.0530838550730788e-01	   0.0000000000000000e+00	   0.0000000000000000e+00	
   2.0825825825825824e+01	   1.9327379442871939e-01	   8.0672620557128072e-01	   0.0000000000000000e+00	   0.0000000000000000e+00	
   2.0855855855855857e+01	   1.9187207081888596e-01	   8.0812792918111398e-01	   0.0000000000000000e+00	   0.0000000000000000e+00	
   2.0885885885885884e+01	   1.9047034720905331e-01	   8.0952965279094680e-01	   0.0000000000000000e+00	   0.0000000000000000e+00	
   2.0915915915915917e+01	   1.8906862359922011e-01	   8.1093137640077995e-01	   0.0000000000000000e+00	   0.0000000000000000e+00	
   2.0945945945945944e+01	   1.8766689998938724e-01	   8.1233310001061287e-01	   0.0000000000000000e+00	   0.0000000000000000e+00	
   2.0975975975975977e+01	   1.8626517637955403e-01	   8.1373482362044602e-01	   0.0000000000000000e+00	   0.0000000000000000e+00	
   2.1006006006006004e+01	   1.8486345276972116e-01	   8.1513654723027895e-01	   0.0000000000000000e+00	   0.0000000000000000e+00	
   2.1036036036036037e+01	   1.8346172915988795e-01	   8.1653827084011210e-01	   0.0000000000000000e+00	   0.0000000000000000e+00	
   2.1066066066066064e+01	   1.8206000555005508e-01	   8.1793999444994503e-01	   0.0000000000000000e+00	   0.0000000000000000e+00	
   2.1096096096096097e+01	   1.8067165478884878e-01	   8.1932834521115128e-01	   0.0000000000000000e+00	   0.0000000000000000e+00	
   2.1126126126126124e+01	   1.7940428918472451e-01	   8.2059571081527549e-01	   0.0000000000000000e+00	   0.0000000000000000e+00	
   2.1156156156156158e+01	   1.7813692358059993e-01	   8.2186307641940004e-01	   0.0000000000000000e+00	   0.0000000000000000e+00	
   2.1186186186186184e+01	   1.7686955797647566e-01	   8.2313044202352437e-01	   0.0000000000000000e+00	   0.0000000000000000e+00	
   2.1216216216216218e+01	   1.7560219237235108e-01	   8.2439780762764903e-01	   0.0000000000000000e+00	   0.0000000000000000e+00	
   2.1246246246246244e+01	   1.7433482676822681e-01	   8.2566517323177324e-01	   0.0000000000000000e+00	   0.0000000000000000e+00	
   2.1276276276276278e+01	   1.7306746116410232e-01	   8.2693253883589768e-01	   0.0000000000000000e+00	   0.0000000000000000e+00	
   2.1306306306306308e+01	   1.7180009555997791e-01	   8.2819990444002212e-01	   0.0000000000000000e+00	   0.0000000000000000e+00	
   2.1336336336336338e+01	   1.7053272995585347e-01	   8.2946727004414655e-01	   0.0000000000000000e+00	   0.0000000000000000e+00	
   2.1366366366366368e+01	   1.6926536435172895e-01	   8.3073463564827099e-01	   0.0000000000000000e+00	   0.0000000000000000e+00	
   2.1396396396396398e+01	   1.6799799874760454e-01	   8.3200200125239543e-01	   0.0000000000000000e+00	   0.0000000000000000e+00	
   2.1426426426426428e+01	   1.6675512797051112e-01	   8.3324487202948894e-01	   0.0000000000000000e+00	   0.0000000000000000e+00	
   2.1456456456456458e+01	   1.6556195166931778e-01	   8.3443804833068225e-01	   0.0000000000000000e+00	   0.0000000000000000e+00	
   2.1486486486486488e+01	   1.6439841947916448e-01	   8.3560158052083555e-01	   0.0000000000000000e+00	   0.0000000000000000e+00	
   2.1516516516516518e+01	   1.6326654347690164e-01	   8.3673345652309838e-01	   0.0000000000000000e+00	   0.0000000000000000e+00	
   2.1546546546546548e+01	   1.6213466747463914e-01	   8.3786533252536088e-01	   0.0000000000000000e+00	   0.0000000000000000e+00	
   2.1576576576576578e+01	   1.6100279147237645e-01	   8.3899720852762361e-01	   0.0000000000000000e+00	   0.0000000000000000e+00	
   2.1606606606606608e+01	   1.5987091547011351e-01	   8.4012908452988644e-01	   0.0000000000000000e+00	   0.0000000000000000e+00	
   2.1636636636636638e+01	   1.5873903946785081e-01	   8.4126096053214916e-01	   0.0000000000000000e+00	   0.0000000000000000e+00	
   2.1666666666666668e+01	   1.5760716346558809e-01	   8.4239283653441188e-01	   0.0000000000000000e+00	   0.0000000000000000e+00	
   2.1696696696696698e+01	   1.5647528746332540e-01	   8.4352471253667460e-01	   0.0000000000000000e+00	   0.0000000000000000e+00	
   2.1726726726726728e+01	   1.5534341146106267e-01	   8.4465658853893733e-01	   0.0000000000000000e+00	   0.0000000000000000e+00	
   2.1756756756756758e+01	   1.5421153545879998e-01	   8.4578846454120005e-01	   0.0000000000000000e+00	   0.0000000000000000e+00	
   2.1786786786786788e+01	   1.5315862434288419e-01	   8.4684137565711592e-01	   0.0000000000000000e+00	   0.0000000000000000e+00	
   2.1816816816816818e+01	   1.5213089537335947e-01	   8.4786910462664056e-01	   0.0000000000000000e+00	   0.0000000000000000e+00	
   2.1846846846846848e+01	   1.5110316640383478e-01	   8.4889683359616530e-01	   0.0000000000000000e+00	   0.0000000000000000e+00	
   2.1876876876876878e+01	   1.5007543743431007e-01	   8.4992456256568993e-01	   0.0000000000000000e+00	   0.0000000000000000e+00	
   2.1906906906906908e+01	   1.4904770846478516e-01	   8.5095229153521479e-01	   0.0000000000000000e+00	   0.0000000000000000e+00	
   2.1936936936936938e+01	   1.4801997949526069e-01	   8.5198002050473942e-01	   0.0000000000000000e+00	   0.0000000000000000e+00	
   2.1966966966966968e+01	   1.4699225052573595e-01	   8.5300774947426405e-01	   0.0000000000000000e+00	   0.0000000000000000e+00	
   2.1996996996996998e+01	   1.4596452155621104e-01	   8.5403547844378891e-01	   0.0000000000000000e+00	   0.0000000000000000e+00	
   2.2027027027027028e+01	   1.4493679258668657e-01	   8.5506320741331354e-01	   0.0000000000000000e+00	   0.0000000000000000e+00	
   2.2057057057057058e+01	   1.4390906361716163e-01	   8.5609093638283829e-01	   0.0000000000000000e+00	   0.0000000000000000e+00	
   2.2087087087087088e+01	   1.4288133464763716e-01	   8.5711866535236292e-01	   0.0000000000000000e+00	   0.0000000000000000e+00	
   2.2117117117117118e+01	   1.4185360567811225e-01	   8.5814639432188766e-01	   0.0000000000000000e+00	   0.0000000000000000e+00	
   2.2147147147147148e+01	   1.4086307705209319e-01	   8.5913692294790689e-01	   0.0000000000000000e+00	   0.0000000000000000e+00	
   2.2177177177177178e+01	   1.3990948084693161e-01	   8.6009051915306833e-01	   0.0000000000000000e+00	   0.0000000000000000e+00	
   2.2207207207207208e+01	   1.3898766867512422e-01	   8.6101233132487587e-01	   0.0000000000000000e+00	   0.0000000000000000e+00	
   2.2237237237237238e+01	   1.3806585650331660e-01	   8.6193414349668351e-01	   0.0000000000000000e+00	   0.0000000000000000e+00	
   2.2267267267267268e+01	   1.3714404433150898e-01	   8.6285595566849105e-01	   0.0000000000000000e+00	   0.0000000000000000e+00	
   2.2297297297297298e+01	   1.3622223215970136e-01	   8.6377776784029858e-01	   0.0000000000000000e+00	   0.0000000000000000e+00	
   2.2327327327327328e+01	   1.3530041998789374e-01	   8.6469958001210623e-01	   0.0000000000000000e+00	   0.0000000000000000e+00	
   2.2357357357357358e+01	   1.3437860781608624e-01	   8.6562139218391376e-01	   0.0000000000000000e+00	   0.0000000000000000e+00	
   2.2387387387387388e+01	   1.3345679564427862e-01	   8.6654320435572141e-01	   0.0000000000000000e+00	   0.0000000000000000e+00	
   2.2417417417417418e+01	   1.3253498347247089e-01	   8.6746501652752905e-01	   0.0000000000000000e+00	   0.0000000000000000e+00	
   2.2447447447447448e+01	   1.3161317130066338e-01	   8.6838682869933659e-01	   0.0000000000000000e+00	   0.0000000000000000e+00	
   2.2477477477477478e+01	   1.3069135912885577e-01	   8.6930864087114423e-01	   0.0000000000000000e+00	   0.0000000000000000e+00	
   2.2507507507507508e+01	   1.2978862337403418e-01	   8.7021137662596582e-01	   0.0000000000000000e+00	   0.0000000000000000e+00	
   2.2537537537537538e+01	   1.2894311687017085e-01	   8.7105688312982921e-01	   0.0000000000000000e+00	   0.0000000000000000e+00	
   2.2567567567567568e+01	   1.2809761036630718e-01	   8.7190238963369282e-01	   0.0000000000000000e+00	   0.0000000000000000e+00	
   2.2597597597597598e+01	   1.2725210386244382e-01	   8.7274789613755621e-01	   0.0000000000000000e+00	   0.0000000000000000e+00	
   2.2627627627627628e+01	   1.2640659735858045e-01	   8.7359340264141960e-01	   0.0000000000000000e+00	   0.0000000000000000e+00	
   2.2657657657657658e+01	   1.2556109085471689e-01	   8.7443890914528311e-01	   0.0000000000000000e+00	   0.0000000000000000e+00	
   2.2687687687687689e+01	   1.2471558435085334e-01	   8.7528441564914661e-01	   0.0000000000000000e+00	   0.0000000000000000e+00	
   2.2717717717717719e+01	   1.2387007784698986e-01	   8.7612992215301011e-01	   0.0000000000000000e+00	   0.0000000000000000e+00	
   2.2747747747747749e+01	   1.2302457134312642e-01	   8.7697542865687361e-01	   0.0000000000000000e+00	   0.0000000000000000e+00	
   2.2777777777777779e+01	   1.2217906483926295e-01	   8.7782093516073700e-01	   0.0000000000000000e+00	   0.0000000000000000e+00	
   2.2807807807807809e+01	   1.2133355833539949e-01	   8.7866644166460051e-01	   0.0000000000000000e+00	   0.0000000000000000e+00	
   2.2837837837837839e+01	   1.2052006877491460e-01	   8.7947993122508539e-01	   0.0000000000000000e+00	   0.0000000000000000e+00	
   2.2867867867867869e+01	   1.1971453662642925e-01	   8.8028546337357072e-01	   0.0000000000000000e+00	   0.0000000000000000e+00	
   2.2897897897897899e+01	   1.1894436047077511e-01	   8.8105563952922483e-01	   0.0000000000000000e+00	   0.0000000000000000e+00	
   2.2927927927927929e+01	   1.1818012186007210e-01	   8.8181987813992790e-01	   0.0000000000000000e+00	   0.0000000000000000e+00	
   2.2957957957957959e+01	   1.1741588324936905e-01	   8.8258411675063098e-01	   0.0000000000000000e+00	   0.0000000000000000e+00	
   2.2987987987987989e+01	   1.1665164463866602e-01	   8.8334835536133405e-01	   0.0000000000000000e+00	   0.0000000000000000e+00	
   2.3018018018018019e+01	   1.1588740602796299e-01	   8.8411259397203701e-01	   0.0000000000000000e+00	   0.0000000000000000e+00	
   2.3048048048048049e+01	   1.1512316741725996e-01	   8.8487683258274008e-01	   0.0000000000000000e+00	   0.0000000000000000e+00	
   2.3078078078078079e+01	   1.1435892880655693e-01	   8.8564107119344315e-01	   0.0000000000000000e+00	   0.0000000000000000e+00	
   2.3108108108108109e+01	   1.1359469019585391e-01	   8.8640530980414611e-01	   0.0000000000000000e+00	   0.0000000000000000e+00	
   2.3138138138138139e+01	   1.1283045158515087e-01	   8.8716954841484919e-01	   0.0000000000000000e+00	   0.0000000000000000e+00	
   2.3168168168168169e+01	   1.1206621297444785e-01	   8.8793378702555226e-01	   0.0000000000000000e+00	   0.0000000000000000e+00	
   2.3198198198198199e+01	   1.1130197436374482e-01	   8.8869802563625522e-01	   0.0000000000000000e+00	   0.0000000000000000e+00	
   2.3228228228228229e+01	   1.1053773575304179e-01	   8.8946226424695829e-01	   0.0000000000000000e+00	   0.0000000000000000e+00	
   2.3258258258258259e+01	   1.0980893201654982e-01	   8.9019106798345027e-01	   0.0000000000000000e+00	   0.0000000000000000e+00	
   2.3288288288288289e+01	   1.0909246255146895e-01	   8.9090753744853113e-01	   0.0000000000000000e+00	   0.0000000000000000e+00	
   2.3318318318318319e+01	   1.0837599308638812e-01	   8.9162400691361188e-01	   0.0000000000000000e+00	   0.0000000000000000e+00	
   2.3348348348348349e+01	   1.0765952362130728e-01	   8.9234047637869274e-01	   0.0000000000000000e+00	   0.0000000000000000e+00	
   2.3378378378378379e+01	   1.0694305415622643e-01	   8.9305694584377360e-01	   0.0000000000000000e+00	   0.0000000000000000e+00	
   2.3408408408408409e+01	   1.0623755808110338e-01	   8.9376244191889664e-01	   0.0000000000000000e+00	   0.0000000000000000e+00	
   2.3438438438438439e+01	   1.0555009519927445e-01	   8.9444990480072561e-01	   0.0000000000000000e+00	   0.0000000000000000e+00	
   2.3468468468468469e+01	   1.0486263231744566e-01	   8.9513736768255436e-01	   0.0000000000000000e+00	   0.0000000000000000e+00	
   2.3498498498498499e+01	   1.0417516943561683e-01	   8.9582483056438322e-01	   0.0000000000000000e+00	   0.0000000000000000e+00	
   2.3528528528528529e+01	   1.0348770655378800e-01	   8.9651229344621197e-01	   0.0000000000000000e+00	   0.0000000000000000e+00	
   2.3558558558558559e+01	   1.0280024367195920e-01	   8.9719975632804083e-01	   0.0000000000000000e+00	   0.0000000000000000e+00	
   2.3588588588588589e+01	   1.0211942932395791e-01	   8.9788057067604210e-01	   0.0000000000000000e+00	   0.0000000000000000e+00	
   2.3618618618618619e+01	   1.0147111382015481e-01	   8.9852888617984528e-01	   0.0000000000000000e+00	   0.0000000000000000e+00	
   2.3648648648648649e+01	   1.0082279831635149e-01	   8.9917720168364856e-01	   0.0000000000000000e+00	   0.0000000000000000e+00	
   2.3678678678678679e+01	   1.0017448281254798e-01	   8.9982551718745196e-01	   0.0000000000000000e+00	   0.0000000000000000e+00	
   2.3708708708708709e+01	   9.9526167308744889e-02	   9.0047383269125514e-01	   0.0000000000000000e+00	   0.0000000000000000e+00	
   2.3738738738738739e+01	   9.8877851804941352e-02	   9.0112214819505865e-01	   0.0000000000000000e+00	   0.0000000000000000e+00	
   2.3768768768768769e+01	   9.8229536301138259e-02	   9.0177046369886182e-01	   0.0000000000000000e+00	   0.0000000000000000e+00	
   2.3798798798798799e+01	   9.7581220797334944e-02	   9.0241877920266511e-01	   0.0000000000000000e+00	   0.0000000000000000e+00	
   2.3828828828828829e+01	   9.6932905293531629e-02	   9.0306709470646840e-01	   0.0000000000000000e+00	   0.0000000000000000e+00	
   2.3858858858858859e+01	   9.6284589789728314e-02	   9.0371541021027169e-01	   0.0000000000000000e+00	   0.0000000000000000e+00	
   2.3888888888888889e+01	   9.5636274285925013e-02	   9.0436372571407508e-01	   0.0000000000000000e+00	   0.0000000000000000e+00	
   2.3918918918918919e+01	   9.5007592703926030e-02	   9.0499240729607400e-01	   0.0000000000000000e+00	   0.0000000000000000e+00	
   2.3948948948948949e+01	   9.4402815599271592e-02	   9.0559718440072845e-01	   0.0000000000000000e+00	   0.0000000000000000e+00	
   2.3978978978978979e+01	   9.3798038494617042e-02	   9.0620196150538290e-01	   0.0000000000000000e+00	   0.0000000000000000e+00	
   2.4009009009009009e+01	   9.3193261389962714e-02	   9.0680673861003724e-01	   0.0000000000000000e+00	   0.0000000000000000e+00	
   2.4039039039039039e+01	   9.2588484285308276e-02	   9.0741151571469170e-01	   0.0000000000000000e+00	   0.0000000000000000e+00	
   2.4069069069069069e+01	   9.1983707180653712e-02	   9.0801629281934626e-01	   0.0000000000000000e+00	   0.0000000000000000e+00	
   2.4099099099099099e+01	   9.1378930075999398e-02	   9.0862106992400060e-01	   0.0000000000000000e+00	   0.0000000000000000e+00	
   2.4129129129129129e+01	   9.0774152971344835e-02	   9.0922584702865517e-01	   0.0000000000000000e+00	   0.0000000000000000e+00	
   2.4159159159159159e+01	   9.0169375866690507e-02	   9.0983062413330951e-01	   0.0000000000000000e+00	   0.0000000000000000e+00	
   2.4189189189189189e+01	   8.9564598762036055e-02	   9.1043540123796396e-01	   0.0000000000000000e+00	   0.0000000000000000e+00	
   2.4219219219219219e+01	   8.8978522632682952e-02	   9.1102147736731709e-01	   0.0000000000000000e+00	   0.0000000000000000e+00	
   2.4249249249249250e+01	   8.8400881684129698e-02	   9.1159911831587026e-01	   0.0000000000000000e+00	   0.0000000000000000e+00	
   2.4279279279279280e+01	   8.7823240735576555e-02	   9.1217675926442343e-01	   0.0000000000000000e+00	   0.0000000000000000e+00	
   2.4309309309309310e+01	   8.7245599787023426e-02	   9.1275440021297660e-01	   0.0000000000000000e+00	   0.0000000000000000e+00	
   2.4339339339339340e+01	   8.6675193446267604e-02	   9.1332480655373249e-01	   0.0000000000000000e+00	   0.0000000000000000e+00	
   2.4369369369369370e+01	   8.6113045840419733e-02	   9.1388695415958021e-01	   0.0000000000000000e+00	   0.0000000000000000e+00	
   2.4399399399399400e+01	   8.5550898234571876e-02	   9.1444910176542815e-01	   0.0000000000000000e+00	   0.0000000000000000e+00	
   2.4429429429429430e+01	   8.4988750628724102e-02	   9.1501124937127587e-01	   0.0000000000000000e+00	   0.0000000000000000e+00	
   2.4459459459459460e+01	   8.4431284287307035e-02	   9.1556871571269294e-01	   0.0000000000000000e+00	   0.0000000000000000e+00	
   2.4489489489489490e+01	   8.3888094982271427e-02	   9.1611190501772854e-01	   0.0000000000000000e+00	   0.0000000000000000e+00	
   2.4519519519519520e+01	   8.3344905677235723e-02	   9.1665509432276426e-01	   0.0000000000000000e+00	   0.0000000000000000e+00	
   2.4549549549549550e+01	   8.2801716372200129e-02	   9.1719828362779987e-01	   0.0000000000000000e+00	   0.0000000000000000e+00	
   2.4579579579579580e+01	   8.2258527067164522e-02	   9.1774147293283548e-01	   0.0000000000000000e+00	   0.0000000000000000e+00	
   2.4609609609609610e+01	   8.1715337762128915e-02	   9.1828466223787109e-01	   0.0000000000000000e+00	   0.0000000000000000e+00	
   2.4639639639639640e+01	   8.1172148457093321e-02	   9.1882785154290669e-01	   0.0000000000000000e+00	   0.0000000000000000e+00	
   2.4669669669669670e+01	   8.0638608315428739e-02	   9.1936139168457132e-01	   0.0000000000000000e+00	   0.0000000000000000e+00	
   2.4699699699699700e+01	   8.0116701316509831e-02	   9.1988329868349017e-01	   0.0000000000000000e+00	   0.0000000000000000e+00	
   2.4729729729729730e+01	   7.9594794317591144e-02	   9.2040520568240891e-01	   0.0000000000000000e+00	   0.0000000000000000e+00	
   2.4759759759759760e+01	   7.9072887318672125e-02	   9.2092711268132788e-01	   0.0000000000000000e+00	   0.0000000000000000e+00	
   2.4789789789789790e+01	   7.8550980319753327e-02	   9.2144901968024673e-01	   0.0000000000000000e+00	   0.0000000000000000e+00	
   2.4819819819819820e+01	   7.8029073320834627e-02	   9.2197092667916536e-01	   0.0000000000000000e+00	   0.0000000000000000e+00	
   2.4849849849849850e+01	   7.7516075440410059e-02	   9.2248392455958994e-01	   0.0000000000000000e+00	   0.0000000000000000e+00	
   2.4879879879879880e+01	   7.7007046341456137e-02	   9.2299295365854395e-01	   0.0000000000000000e+00	   0.0000000000000000e+00	
   2.4909909909909910e+01	   7.6501704258014031e-02	   9.2349829574198594e-01	   0.0000000000000000e+00	   0.0000000000000000e+00	
   2.4939939939939940e+01	   7.5997311051984706e-02	   9.2400268894801529e-01	   0.0000000000000000e+00	   0.0000000000000000e+00	
   2.4969969969969970e+01	   7.5497476683576037e-02	   9.2450252331642391e-01	   0.0000000000000000e+00	   0.0000000000000000e+00	
   2.5000000000000000e+01	   7.5035867346546686e-02	   9.2496413265345334e-01	   0.0000000000000000e+00	   0.0000000000000000e+00	
   2.5030030030030030e+01	   7.4999999999999969e-02	   9.2500000000000004e-01	   0.0000000000000000e+00	   0.0000000000000000e+00	
   2.5060060060060060e+01	   7.4999999999999969e-02	   9.2500000000000004e-01	   0.0000000000000000e+00	   0.0000000000000000e+00	
   2.5090090090090090e+01	   7.4999999999999969e-02	   9.2500000000000004e-01	   0.0000000000000000e+00	   0.0000000000000000e+00	
   2.5120120120120120e+01	   7.4999999999999969e-02	   9.2500000000000004e-01	   0.0000000000000000e+00	   0.0000000000000000e+00	
   2.5150150150150150e+01	   7.4999999999999969e-02	   9.2500000000000004e-01	   0.0000000000000000e+00	   0.0000000000000000e+00	
   2.5180180180180180e+01	   7.4999999999999969e-02	   9.2500000000000004e-01	   0.0000000000000000e+00	   0.0000000000000000e+00	
   2.5210210210210210e+01	   7.4999999999999969e-02	   9.2500000000000004e-01	   0.0000000000000000e+00	   0.0000000000000000e+00	
   2.5240240240240240e+01	   7.4999999999999969e-02	   9.2500000000000004e-01	   0.0000000000000000e+00	   0.0000000000000000e+00	
   2.5270270270270270e+01	   7.4999999999999969e-02	   9.2500000000000004e-01	   0.0000000000000000e+00	   0.0000000000000000e+00	
   2.5300300300300300e+01	   7.4999999999999969e-02	   9.2500000000000004e-01	   0.0000000000000000e+00	   0.0000000000000000e+00	
   2.5330330330330330e+01	   7.4999999999999969e-02	   9.2500000000000004e-01	   0.0000000000000000e+00	   0.0000000000000000e+00	
   2.5360360360360360e+01	   7.4999999999999969e-02	   9.2500000000000004e-01	   0.0000000000000000e+00	   0.0000000000000000e+00	
   2.5390390390390390e+01	   7.4999999999999969e-02	   9.2500000000000004e-01	   0.0000000000000000e+00	   0.0000000000000000e+00	
   2.5420420420420420e+01	   7.4999999999999969e-02	   9.2500000000000004e-01	   0.0000000000000000e+00	   0.0000000000000000e+00	
   2.5450450450450450e+01	   7.4999999999999969e-02	   9.2500000000000004e-01	   0.0000000000000000e+00	   0.0000000000000000e+00	
   2.5480480480480480e+01	   7.4999999999999969e-02	   9.2500000000000004e-01	   0.0000000000000000e+00	   0.0000000000000000e+00	
   2.5510510510510510e+01	   7.4999999999999969e-02	   9.2500000000000004e-01	   0.0000000000000000e+00	   0.0000000000000000e+00	
   2.5540540540540540e+01	   7.4999999999999969e-02	   9.2500000000000004e-01	   0.0000000000000000e+00	   0.0000000000000000e+00	
   2.5570570570570570e+01	   7.4999999999999969e-02	   9.2500000000000004e-01	   0.0000000000000000e+00	   0.0000000000000000e+00	
   2.5600600600600600e+01	   7.4999999999999969e-02	   9.2500000000000004e-01	   0.0000000000000000e+00	   0.0000000000000000e+00	
   2.5630630630630630e+01	   7.4999999999999969e-02	   9.2500000000000004e-01	   0.0000000000000000e+00	   0.0000000000000000e+00	
   2.5660660660660660e+01	   7.4999999999999969e-02	   9.2500000000000004e-01	   0.0000000000000000e+00	   0.0000000000000000e+00	
   2.5690690690690690e+01	   7.4999999999999969e-02	   9.2500000000000004e-01	   0.0000000000000000e+00	   0.0000000000000000e+00	
   2.5720720720720720e+01	   7.4999999999999969e-02	   9.2500000000000004e-01	   0.0000000000000000e+00	   0.0000000000000000e+00	
   2.5750750750750750e+01	   7.4999999999999969e-02	   9.2500000000000004e-01	   0.0000000000000000e+00	   0.0000000000000000e+00	
   2.5780780780780781e+01	   7.4999999999999969e-02	   9.2500000000000004e-01	   0.0000000000000000e+00	   0.0000000000000000e+00	
   2.5810810810810811e+01	   7.4999999999999969e-02	   9.2500000000000004e-01	   0.0000000000000000e+00	   0.0000000000000000e+00	
   2.5840840840840841e+01	   7.4999999999999969e-02	   9.2500000000000004e-01	   0.0000000000000000e+00	   0.0000000000000000e+00	
   2.5870870870870871e+01	   7.4999999999999969e-02	   9.2500000000000004e-01	   0.0000000000000000e+00	   0.0000000000000000e+00	
   2.5900900900900901e+01	   7.4999999999999969e-02	   9.2500000000000004e-01	   0.0000000000000000e+00	   0.0000000000000000e+00	
   2.5930930930930931e+01	   7.4999999999999969e-02	   9.2500000000000004e-01	   0.0000000000000000e+00	   0.0000000000000000e+00	
   2.5960960960960961e+01	   7.4999999999999969e-02	   9.2500000000000004e-01	   0.0000000000000000e+00	   0.0000000000000000e+00	
   2.5990990990990991e+01	   7.4999999999999969e-02	   9.2500000000000004e-01	   0.0000000000000000e+00	   0.0000000000000000e+00	
   2.6021021021021021e+01	   7.4999999999999969e-02	   9.2500000000000004e-01	   0.0000000000000000e+00	   0.0000000000000000e+00	
   2.6051051051051051e+01	   7.4999999999999969e-02	   9.2500000000000004e-01	   0.0000000000000000e+00	   0.0000000000000000e+00	
   2.6081081081081081e+01	   7.4999999999999969e-02	   9.2500000000000004e-01	   0.0000000000000000e+00	   0.0000000000000000e+00	
   2.6111111111111111e+01	   7.4999999999999969e-02	   9.2500000000000004e-01	   0.0000000000000000e+00	   0.0000000000000000e+00	
   2.6141141141141141e+01	   7.4999999999999969e-02	   9.2500000000000004e-01	   0.0000000000000000e+00	   0.0000000000000000e+00	
   2.6171171171171171e+01	   7.4999999999999969e-02	   9.2500000000000004e-01	   0.0000000000000000e+00	   0.0000000000000000e+00	
   2.6201201201201201e+01	   7.4999999999999969e-02	   9.2500000000000004e-01	   0.0000000000000000e+00	   0.0000000000000000e+00	
   2.6231231231231231e+01	   7.4999999999999969e-02	   9.2500000000000004e-01	   0.0000000000000000e+00	   0.0000000000000000e+00	
   2.6261261261261261e+01	   7.4999999999999969e-02	   9.2500000000000004e-01	   0.0000000000000000e+00	   0.0000000000000000e+00	
   2.6291291291291291e+01	   7.4999999999999969e-02	   9.2500000000000004e-01	   0.0000000000000000e+00	   0.0000000000000000e+00	
   2.6321321321321321e+01	   7.4999999999999969e-02	   9.2500000000000004e-01	   0.0000000000000000e+00	   0.0000000000000000e+00	
   2.6351351351351351e+01	   7.4999999999999969e-02	   9.2500000000000004e-01	   0.0000000000000000e+00	   0.0000000000000000e+00	
   2.6381381381381381e+01	   7.4999999999999969e-02	   9.2500000000000004e-01	   0.0000000000000000e+00	   0.0000000000000000e+00	
   2.6411411411411411e+01	   7.4999999999999969e-02	   9.2500000000000004e-01	   0.0000000000000000e+00	   0.0000000000000000e+00	
   2.6441441441441441e+01	   7.4999999999999969e-02	   9.2500000000000004e-01	   0.0000000000000000e+00	   0.0000000000000000e+00	
   2.6471471471471471e+01	   7.4999999999999969e-02	   9.2500000000000004e-01	   0.0000000000000000e+00	   0.0000000000000000e+00	
   2.6501501501501501e+01	   7.4999999999999969e-02	   9.2500000000000004e-01	   0.0000000000000000e+00	   0.0000000000000000e+00	
   2.6531531531531531e+01	   7.4999999999999969e-02	   9.2500000000000004e-01	   0.0000000000000000e+00	   0.0000000000000000e+00	
   2.6561561561561561e+01	   7.4999999999999969e-02	   9.2500000000000004e-01	   0.0000000000000000e+00	   0.0000000000000000e+00	
   2.6591591591591591e+01	   7.4999999999999969e-02	   9.2500000000000004e-01	   0.0000000000000000e+00	   0.0000000000000000e+00	
   2.6621621621621621e+01	   7.4999999999999969e-02	   9.2500000000000004e-01	   0.0000000000000000e+00	   0.0000000000000000e+00	
   2.6651651651651651e+01	   7.4999999999999969e-02	   9.2500000000000004e-01	   0.0000000000000000e+00	   0.0000000000000000e+00	
   2.6681681681681681e+01	   7.4999999999999969e-02	   9.2500000000000004e-01	   0.0000000000000000e+00	   0.0000000000000000e+00	
   2.6711711711711711e+01	   7.4999999999999969e-02	   9.2500000000000004e-01	   0.0000000000000000e+00	   0.0000000000000000e+00	
   2.6741741741741741e+01	   7.4999999999999969e-02	   9.2500000000000004e-01	   0.0000000000000000e+00	   0.0000000000000000e+00	
   2.6771771771771771e+01	   7.4999999999999969e-02	   9.2500000000000004e-01	   0.0000000000000000e+00	   0.0000000000000000e+00	
   2.6801801801801801e+01	   7.4999999999999969e-02	   9.2500000000000004e-01	   0.0000000000000000e+00	   0.0000000000000000e+00	
   2.6831831831831831e+01	   7.4999999999999969e-02	   9.2500000000000004e-01	   0.0000000000000000e+00	   0.0000000000000000e+00	
   2.6861861861861861e+01	   7.4999999999999969e-02	   9.2500000000000004e-01	   0.0000000000000000e+00	   0.0000000000000000e+00	
   2.6891891891891891e+01	   7.4999999999999969e-02	   9.2500000000000004e-01	   0.0000000000000000e+00	   0.0000000000000000e+00	
   2.6921921921921921e+01	   7.4999999999999969e-02	   9.2500000000000004e-01	   0.0000000000000000e+00	   0.0000000000000000e+00	
   2.6951951951951951e+01	   7.4999999999999969e-02	   9.2500000000000004e-01	   0.0000000000000000e+00	   0.0000000000000000e+00	
   2.6981981981981981e+01	   7.4999999999999969e-02	   9.2500000000000004e-01	   0.0000000000000000e+00	   0.0000000000000000e+00	
   2.7012012012012011e+01	   7.4999999999999969e-02	   9.2500000000000004e-01	   0.0000000000000000e+00	   0.0000000000000000e+00	
   2.7042042042042041e+01	   7.4999999999999969e-02	   9.2500000000000004e-01	   0.0000000000000000e+00	   0.0000000000000000e+00	
   2.7072072072072071e+01	   7.4999999999999969e-02	   9.2500000000000004e-01	   0.0000000000000000e+00	   0.0000000000000000e+00	
   2.7102102102102101e+01	   7.4999999999999969e-02	   9.2500000000000004e-01	   0.0000000000000000e+00	   0.0000000000000000e+00	
   2.7132132132132131e+01	   7.4999999999999969e-02	   9.2500000000000004e-01	   0.0000000000000000e+00	   0.0000000000000000e+00	
   2.7162162162162161e+01	   7.4999999999999969e-02	   9.2500000000000004e-01	   0.0000000000000000e+00	   0.0000000000000000e+00	
   2.7192192192192191e+01	   7.4999999999999969e-02	   9.2500000000000004e-01	   0.0000000000000000e+00	   0.0000000000000000e+00	
   2.7222222222222221e+01	   7.4999999999999969e-02	   9.2500000000000004e-01	   0.0000000000000000e+00	   0.0000000000000000e+00	
   2.7252252252252251e+01	   7.4999999999999969e-02	   9.2500000000000004e-01	   0.0000000000000000e+00	   0.0000000000000000e+00	
   2.7282282282282281e+01	   7.4999999999999969e-02	   9.2500000000000004e-01	   0.0000000000000000e+00	   0.0000000000000000e+00	
   2.7312312312312311e+01	   7.4999999999999969e-02	   9.2500000000000004e-01	   0.0000000000000000e+00	   0.0000000000000000e+00	
   2.7342342342342342e+01	   7.4999999999999969e-02	   9.2500000000000004e-01	   0.0000000000000000e+00	   0.0000000000000000e+00	
   2.7372372372372372e+01	   7.4999999999999969e-02	   9.2500000000000004e-01	   0.0000000000000000e+00	   0.0000000000000000e+00	
   2.7402402402402402e+01	   7.4999999999999969e-02	   9.2500000000000004e-01	   0.0000000000000000e+00	   0.0000000000000000e+00	
   2.7432432432432432e+01	   7.4999999999999969e-02	   9.2500000000000004e-01	   0.0000000000000000e+00	   0.0000000000000000e+00	
   2.7462462462462462e+01	   7.5000000000000080e-02	   9.1990421321610993e-01	   5.0957867838900151e-03	   0.0000000000000000e+00	
   2.7492492492492492e+01	   7.5000000000000080e-02	   9.0679876241506707e-01	   1.8201237584932913e-02	   0.0000000000000000e+00	
   2.7522522522522522e+01	   7.5000000000000080e-02	   8.9400627135278288e-01	   3.0993728647217056e-02	   0.0000000000000000e+00	
   2.7552552552552555e+01	   7.4999999999999969e-02	   8.8153539642258827e-01	   4.3464603577411831e-02	   0.0000000000000000e+00	
   2.7582582582582582e+01	   7.5000000000000080e-02	   8.6931448965596436e-01	   5.5685510344035523e-02	   0.0000000000000000e+00	
   2.7612612612612615e+01	   7.5000000000000080e-02	   8.5743381609748548e-01	   6.7566183902514496e-02	   0.0000000000000000e+00	
   2.7642642642642642e+01	   7.4999999999999969e-02	   8.4575983164575064e-01	   7.9240168354249491e-02	   0.0000000000000000e+00	
   2.7672672672672675e+01	   7.5000000000000080e-02	   8.3435238497461350e-01	   9.0647615025386444e-02	   0.0000000000000000e+00	
   2.7702702702702702e+01	   7.4999999999999969e-02	   8.2321988952005098e-01	   1.0178011047994910e-01	   0.0000000000000000e+00	
   2.7732732732732735e+01	   7.4999999999999969e-02	   8.1237635315391965e-01	   1.1262364684608041e-01	   0.0000000000000000e+00	
   2.7762762762762762e+01	   7.4999999999999969e-02	   8.0168675488658003e-01	   1.2331324511342000e-01	   0.0000000000000000e+00	
   2.7792792792792795e+01	   7.4999999999999969e-02	   7.9128982202981146e-01	   1.3371017797018853e-01	   0.0000000000000000e+00	
   2.7822822822822822e+01	   7.4999999999999969e-02	   7.8105357305577061e-01	   1.4394642694422946e-01	   0.0000000000000000e+00	
   2.7852852852852855e+01	   7.4999999999999969e-02	   7.7105556745796033e-01	   1.5394443254203966e-01	   0.0000000000000000e+00	
   2.7882882882882882e+01	   7.5000000000000080e-02	   7.6129362156011982e-01	   1.6370637843988015e-01	   0.0000000000000000e+00	
   2.7912912912912915e+01	   7.4999999999999969e-02	   7.5171911471998110e-01	   1.7328088528001900e-01	   0.0000000000000000e+00	
   2.7942942942942942e+01	   7.5000000000000080e-02	   7.4231151173805954e-01	   1.8268848826194042e-01	   0.0000000000000000e+00	
   2.7972972972972975e+01	   7.4999999999999969e-02	   7.3315628725519977e-01	   1.9184371274480025e-01	   0.0000000000000000e+00	
   2.8003003003003002e+01	   7.4999999999999969e-02	   7.2413865683135903e-01	   2.0086134316864107e-01	   0.0000000000000000e+00	
   2.8033033033033036e+01	   7.4999999999999969e-02	   7.1527720873069678e-01	   2.0972279126930327e-01	   0.0000000000000000e+00	
   2.8063063063063062e+01	   7.5000000000000080e-02	   7.0662967806678167e-01	   2.1837032193321829e-01	   0.0000000000000000e+00	
   2.8093093093093096e+01	   7.4999999999999969e-02	   6.9813696417812054e-01	   2.2686303582187950e-01	   0.0000000000000000e+00	
   2.8123123123123122e+01	   7.4999999999999969e-02	   6.8980111158393020e-01	   2.3519888841606990e-01	   0.0000000000000000e+00	
   2.8153153153153156e+01	   7.4999999999999969e-02	   6.8163594789091964e-01	   2.4336405210908041e-01	   0.0000000000000000e+00	
   2.8183183183183182e+01	   7.4999999999999969e-02	   6.7362540464208498e-01	   2.5137459535791501e-01	   0.0000000000000000e+00	
   2.8213213213213216e+01	   7.5000000000000192e-02	   6.6575446688912676e-01	   2.5924553311087312e-01	   0.0000000000000000e+00	
   2.8243243243243242e+01	   7.4999999999999969e-02	   6.5804410151679138e-01	   2.6695589848320866e-01	   0.0000000000000000e+00	
   2.8273273273273276e+01	   7.4999999999999969e-02	   6.5046581190304564e-01	   2.7453418809695435e-01	   0.0000000000000000e+00	
   2.8303303303303302e+01	   7.4999999999999969e-02	   6.4301959180535251e-01	   2.8198040819464754e-01	   0.0000000000000000e+00	
   2.8333333333333336e+01	   7.5000000000000080e-02	   6.3571963074634752e-01	   2.8928036925365241e-01	   0.0000000000000000e+00	
   2.8363363363363362e+01	   7.5000000000000080e-02	   6.2854545163549513e-01	   2.9645454836450480e-01	   0.0000000000000000e+00	
   2.8393393393393396e+01	   7.4999999999999969e-02	   6.2149219316501703e-01	   3.0350780683498302e-01	   0.0000000000000000e+00	
   2.8423423423423422e+01	   7.5000000000000080e-02	   6.1456915084553709e-01	   3.1043084915446284e-01	   0.0000000000000000e+00	
   2.8453453453453456e+01	   7.5000000000000080e-02	   6.0776422660298035e-01	   3.1723577339701958e-01	   0.0000000000000000e+00	
   2.8483483483483482e+01	   7.4999999999999969e-02	   6.0107762402616816e-01	   3.2392237597383183e-01	   0.0000000000000000e+00	
   2.8513513513513516e+01	   7.5000000000000080e-02	   5.9450553609899814e-01	   3.3049446390100179e-01	   0.0000000000000000e+00	
   2.8543543543543542e+01	   7.4999999999999969e-02	   5.8804479584793579e-01	   3.3695520415206426e-01	   0.0000000000000000e+00	
   2.8573573573573576e+01	   7.4999999999999969e-02	   5.8169267791571189e-01	   3.4330732208428816e-01	   0.0000000000000000e+00	
   2.8603603603603602e+01	   7.4999999999999969e-02	   5.7544660199274422e-01	   3.4955339800725582e-01	   0.0000000000000000e+00	
   2.8633633633633636e+01	   7.4999999999999969e-02	   5.6930482488869638e-01	   3.5569517511130366e-01	   0.0000000000000000e+00	
   2.8663663663663662e+01	   7.5000000000000080e-02	   5.6326136343883748e-01	   3.6173863656116245e-01	   0.0000000000000000e+00	
   2.8693693693693696e+01	   7.5000000000000080e-02	   5.5731771411882858e-01	   3.6768228588117136e-01	   0.0000000000000000e+00	
   2.8723723723723722e+01	   7.4999999999999969e-02	   5.5146939799092398e-01	   3.7353060200907601e-01	   0.0000000000000000e+00	
   2.8753753753753756e+01	   7.4999999999999969e-02	   5.4571494458110970e-01	   3.7928505541889035e-01	   0.0000000000000000e+00	
   2.8783783783783782e+01	   7.4999999999999969e-02	   5.4005956417665979e-01	   3.8494043582334025e-01	   0.0000000000000000e+00	
   2.8813813813813816e+01	   7.4999999999999969e-02	   5.3449691810376931e-01	   3.9050308189623073e-01	   0.0000000000000000e+00	
   2.8843843843843842e+01	   7.4999999999999969e-02	   5.2900913652209458e-01	   3.9599086347790552e-01	   0.0000000000000000e+00	
   2.8873873873873876e+01	   7.4999999999999969e-02	   5.2361209701585953e-01	   4.0138790298414051e-01	   0.0000000000000000e+00	
   2.8903903903903903e+01	   7.4999999999999969e-02	   5.1827151503706292e-01	   4.0672848496293712e-01	   0.0000000000000000e+00	
   2.8933933933933936e+01	   7.4999999999999969e-02	   5.1303420982606884e-01	   4.1196579017393126e-01	   0.0000000000000000e+00	
   2.8963963963963963e+01	   7.5000000000000080e-02	   5.0790765987503550e-01	   4.1709234012496443e-01	   0.0000000000000000e+00	
   2.8993993993993996e+01	   7.5000000000000080e-02	   5.0284660064509124e-01	   4.2215339935490870e-01	   0.0000000000000000e+00	
   2.9024024024024023e+01	   7.4999999999999969e-02	   4.9779025944920152e-01	   4.2720974055079847e-01	   0.0000000000000000e+00	
   2.9054054054054056e+01	   7.5000000000000080e-02	   4.9291880997675097e-01	   4.3208119002324896e-01	   0.0000000000000000e+00	
   2.9084084084084083e+01	   7.4999999999999969e-02	   4.8804736050430159e-01	   4.3695263949569840e-01	   0.0000000000000000e+00	
   2.9114114114114116e+01	   7.4999999999999969e-02	   4.8321317030104938e-01	   4.4178682969895061e-01	   0.0000000000000000e+00	
   2.9144144144144143e+01	   7.4999999999999969e-02	   4.7853968670553543e-01	   4.4646031329446462e-01	   0.0000000000000000e+00	
   2.9174174174174176e+01	   7.4999999999999969e-02	   4.7387894029182603e-01	   4.5112105970817395e-01	   0.0000000000000000e+00	
   2.9204204204204203e+01	   7.4999999999999969e-02	   4.6927061995819952e-01	   4.5572938004180052e-01	   0.0000000000000000e+00	
   2.9234234234234236e+01	   7.4999999999999969e-02	   4.6476869058096659e-01	   4.6023130941903345e-01	   0.0000000000000000e+00	
   2.9264264264264263e+01	   7.4999999999999969e-02	   4.6029198623964168e-01	   4.6470801376035836e-01	   0.0000000000000000e+00	
   2.9294294294294296e+01	   7.4999999999999969e-02	   4.5590094269214493e-01	   4.6909905730785512e-01	   0.0000000000000000e+00	
   2.9324324324324323e+01	   7.4999999999999969e-02	   4.5161696591443212e-01	   4.7338303408556792e-01	   0.0000000000000000e+00	
   2.9354354354354356e+01	   7.4999999999999969e-02	   4.4733298913671826e-01	   4.7766701086328173e-01	   0.0000000000000000e+00	
   2.9384384384384383e+01	   7.4999999999999969e-02	   4.4309721505989053e-01	   4.8190278494010946e-01	   0.0000000000000000e+00	
   2.9414414414414416e+01	   7.5000000000000080e-02	   4.3896748692500887e-01	   4.8603251307499107e-01	   0.0000000000000000e+00	
   2.9444444444444443e+01	   7.4999999999999969e-02	   4.3483775879012826e-01	   4.9016224120987173e-01	   0.0000000000000000e+00	
   2.9474474474474476e+01	   7.4999999999999969e-02	   4.3079257267613025e-01	   4.9420742732386974e-01	   0.0000000000000000e+00	
   2.9504504504504503e+01	   7.5000000000000080e-02	   4.2684370891299439e-01	   4.9815629108700554e-01	   0.0000000000000000e+00	
   2.9534534534534536e+01	   7.4999999999999969e-02	   4.2289484514985765e-01	   5.0210515485014240e-01	   0.0000000000000000e+00	
   2.9564564564564563e+01	   7.5000000000000080e-02	   4.1896687399056221e-01	   5.0603312600943773e-01	   0.0000000000000000e+00	
   2.9594594594594597e+01	   7.5000000000000080e-02	   4.1513067006974202e-01	   5.0986932993025791e-01	   0.0000000000000000e+00	
   2.9624624624624623e+01	   7.5000000000000080e-02	   4.1135505270493933e-01	   5.1364494729506061e-01	   0.0000000000000000e+00	
   2.9654654654654657e+01	   7.4999999999999969e-02	   4.0760555399955417e-01	   5.1739444600044582e-01	   0.0000000000000000e+00	
   2.9684684684684683e+01	   7.4999999999999969e-02	   4.0393846052084342e-01	   5.2106153947915657e-01	   0.0000000000000000e+00	
   2.9714714714714717e+01	   7.5000000000000080e-02	   4.0028815139196061e-01	   5.2471184860803932e-01	   0.0000000000000000e+00	
   2.9744744744744743e+01	   7.4999999999999969e-02	   3.9670182892921674e-01	   5.2829817107078325e-01	   0.0000000000000000e+00	
   2.9774774774774777e+01	   7.4999999999999969e-02	   3.9315621880089902e-01	   5.3184378119910103e-01	   0.0000000000000000e+00	
   2.9804804804804803e+01	   7.4999999999999969e-02	   3.8962309979814191e-01	   5.3537690020185824e-01	   0.0000000000000000e+00	
   2.9834834834834837e+01	   7.4999999999999969e-02	   3.8616027059272351e-01	   5.3883972940727654e-01	   0.0000000000000000e+00	
   2.9864864864864863e+01	   7.4999999999999969e-02	   3.8274013878823765e-01	   5.4225986121176240e-01	   0.0000000000000000e+00	
   2.9894894894894897e+01	   7.4999999999999969e-02	   3.7937321122852063e-01	   5.4562678877147941e-01	   0.0000000000000000e+00	
   2.9924924924924923e+01	   7.4999999999999969e-02	   3.7602556248916974e-01	   5.4897443751083030e-01	   0.0000000000000000e+00	
   2.9954954954954957e+01	   7.4999999999999969e-02	   3.7272789451461402e-01	   5.5227210548538608e-01	   0.0000000000000000e+00	
   2.9984984984984983e+01	   7.5000000000000080e-02	   3.6947085632118981e-01	   5.5552914367881012e-01	   0.0000000000000000e+00	
   3.0015015015015017e+01	   7.4999999999999969e-02	   3.6625760187998546e-01	   5.5874239812001458e-01	   0.0000000000000000e+00	
   3.0045045045045043e+01	   7.4999999999999969e-02	   3.6308841758067589e-01	   5.6191158241932415e-01	   0.0000000000000000e+00	
   3.0075075075075077e+01	   7.4999999999999969e-02	   3.5995209954041191e-01	   5.6504790045958808e-01	   0.0000000000000000e+00	
   3.0105105105105103e+01	   7.4999999999999969e-02	   3.5688320332108903e-01	   5.6811679667891102e-01	   0.0000000000000000e+00	
   3.0135135135135137e+01	   7.4999999999999969e-02	   3.5381430710176542e-01	   5.7118569289823462e-01	   0.0000000000000000e+00	
   3.0165165165165163e+01	   7.4999999999999969e-02	   3.5074541088244260e-01	   5.7425458911755745e-01	   0.0000000000000000e+00	
   3.0195195195195197e+01	   7.4999999999999969e-02	   3.4778378415843852e-01	   5.7721621584156146e-01	   0.0000000000000000e+00	
   3.0225225225225223e+01	   7.4999999999999969e-02	   3.4487134615085924e-01	   5.8012865384914081e-01	   0.0000000000000000e+00	
   3.0255255255255257e+01	   7.4999999999999969e-02	   3.4195890814327923e-01	   5.8304109185672082e-01	   0.0000000000000000e+00	
   3.0285285285285283e+01	   7.4999999999999969e-02	   3.3904647013569994e-01	   5.8595352986430016e-01	   0.0000000000000000e+00	
   3.0315315315315317e+01	   7.4999999999999969e-02	   3.3613403212811993e-01	   5.8886596787188017e-01	   0.0000000000000000e+00	
   3.0345345345345343e+01	   7.4999999999999969e-02	   3.3327383104286573e-01	   5.9172616895713437e-01	   0.0000000000000000e+00	
   3.0375375375375377e+01	   7.4999999999999969e-02	   3.3055738541147217e-01	   5.9444261458852798e-01	   0.0000000000000000e+00	
   3.0405405405405403e+01	   7.4999999999999969e-02	   3.2784093978007928e-01	   5.9715906021992082e-01	   0.0000000000000000e+00	
   3.0435435435435437e+01	   7.4999999999999969e-02	   3.2512449414868566e-01	   5.9987550585131433e-01	   0.0000000000000000e+00	
   3.0465465465465464e+01	   7.4999999999999969e-02	   3.2240804851729277e-01	   6.0259195148270739e-01	   0.0000000000000000e+00	
   3.0495495495495497e+01	   7.4999999999999969e-02	   3.1969160288589915e-01	   6.0530839711410089e-01	   0.0000000000000000e+00	
   3.0525525525525524e+01	   7.4999999999999969e-02	   3.1697515725450626e-01	   6.0802484274549384e-01	   0.0000000000000000e+00	
   3.0555555555555557e+01	   7.4999999999999969e-02	   3.1430742357534913e-01	   6.1069257642465091e-01	   0.0000000000000000e+00	
   3.0585585585585584e+01	   7.4999999999999969e-02	   3.1178345768365756e-01	   6.1321654231634248e-01	   0.0000000000000000e+00	
   3.0615615615615617e+01	   7.5000000000000080e-02	   3.0925949179196544e-01	   6.1574050820803450e-01	   0.0000000000000000e+00	
   3.0645645645645644e+01	   7.4999999999999969e-02	   3.0673552590027398e-01	   6.1826447409972607e-01	   0.0000000000000000e+00	
   3.0675675675675677e+01	   7.4999999999999969e-02	   3.0421156000858190e-01	   6.2078843999141808e-01	   0.0000000000000000e+00	
   3.0705705705705704e+01	   7.4999999999999969e-02	   3.0168759411689039e-01	   6.2331240588310965e-01	   0.0000000000000000e+00	
   3.0735735735735737e+01	   7.4999999999999969e-02	   2.9916362822519826e-01	   6.2583637177480178e-01	   0.0000000000000000e+00	
   3.0765765765765764e+01	   7.4999999999999969e-02	   2.9671823935148844e-01	   6.2828176064851160e-01	   0.0000000000000000e+00	
   3.0795795795795797e+01	   7.4999999999999969e-02	   2.9430456898164287e-01	   6.3069543101835712e-01	   0.0000000000000000e+00	
   3.0825825825825824e+01	   7.4999999999999969e-02	   2.9200291303363513e-01	   6.3299708696636492e-01	   0.0000000000000000e+00	
   3.0855855855855857e+01	   7.4999999999999969e-02	   2.8972738769299683e-01	   6.3527261230700316e-01	   0.0000000000000000e+00	
   3.0885885885885884e+01	   7.4999999999999969e-02	   2.8745186235235903e-01	   6.3754813764764107e-01	   0.0000000000000000e+00	
   3.0915915915915917e+01	   7.4999999999999969e-02	   2.8517633701172074e-01	   6.3982366298827931e-01	   0.0000000000000000e+00	
   3.0945945945945944e+01	   7.4999999999999969e-02	   2.8290081167108300e-01	   6.4209918832891710e-01	   0.0000000000000000e+00	
   3.0975975975975977e+01	   7.4999999999999969e-02	   2.8062528633044465e-01	   6.4437471366955545e-01	   0.0000000000000000e+00	
   3.1006006006006007e+01	   7.4999999999999969e-02	   2.7834976098980663e-01	   6.4665023901019336e-01	   0.0000000000000000e+00	
   3.1036036036036037e+01	   7.4999999999999969e-02	   2.7607423564916861e-01	   6.4892576435083149e-01	   0.0000000000000000e+00	
   3.1066066066066067e+01	   7.4999999999999969e-02	   2.7379871030853059e-01	   6.5120128969146940e-01	   0.0000000000000000e+00	
   3.1096096096096097e+01	   7.4999999999999969e-02	   2.7154489413774141e-01	   6.5345510586225863e-01	   0.0000000000000000e+00	
   3.1126126126126128e+01	   7.4999999999999969e-02	   2.6948748244273429e-01	   6.5551251755726581e-01	   0.0000000000000000e+00	
   3.1156156156156158e+01	   7.4999999999999969e-02	   2.6743007074772712e-01	   6.5756992925227298e-01	   0.0000000000000000e+00	
   3.1186186186186188e+01	   7.4999999999999969e-02	   2.6537265905271995e-01	   6.5962734094728015e-01	   0.0000000000000000e+00	
   3.1216216216216218e+01	   7.4999999999999969e-02	   2.6331524735771283e-01	   6.6168475264228732e-01	   0.0000000000000000e+00	
   3.1246246246246248e+01	   7.4999999999999969e-02	   2.6125783566270566e-01	   6.6374216433729438e-01	   0.0000000000000000e+00	
   3.1276276276276278e+01	   7.4999999999999969e-02	   2.5920042396769849e-01	   6.6579957603230155e-01	   0.0000000000000000e+00	
   3.1306306306306308e+01	   7.4999999999999969e-02	   2.5714301227269137e-01	   6.6785698772730873e-01	   0.0000000000000000e+00	
   3.1336336336336338e+01	   7.4999999999999969e-02	   2.5508560057768426e-01	   6.6991439942231579e-01	   0.0000000000000000e+00	
   3.1366366366366368e+01	   7.4999999999999969e-02	   2.5302818888267709e-01	   6.7197181111732296e-01	   0.0000000000000000e+00	
   3.1396396396396398e+01	   7.4999999999999969e-02	   2.5097077718766991e-01	   6.7402922281233013e-01	   0.0000000000000000e+00	
   3.1426426426426428e+01	   7.4999999999999969e-02	   2.4895312982225848e-01	   6.7604687017774168e-01	   0.0000000000000000e+00	
   3.1456456456456458e+01	   7.4999999999999969e-02	   2.4701615530733384e-01	   6.7798384469266626e-01	   0.0000000000000000e+00	
   3.1486486486486488e+01	   7.4999999999999969e-02	   2.4512730434929261e-01	   6.7987269565070751e-01	   0.0000000000000000e+00	
   3.1516516516516518e+01	   7.4999999999999969e-02	   2.4328984330665837e-01	   6.8171015669334178e-01	   0.0000000000000000e+00	
   3.1546546546546548e+01	   7.4999999999999969e-02	   2.4145238226402410e-01	   6.8354761773597594e-01	   0.0000000000000000e+00	
   3.1576576576576578e+01	   7.4999999999999969e-02	   2.3961492122138986e-01	   6.8538507877861021e-01	   0.0000000000000000e+00	
   3.1606606606606608e+01	   7.4999999999999969e-02	   2.3777746017875559e-01	   6.8722253982124437e-01	   0.0000000000000000e+00	
   3.1636636636636638e+01	   7.4999999999999969e-02	   2.3593999913612135e-01	   6.8906000086387875e-01	   0.0000000000000000e+00	
   3.1666666666666668e+01	   7.4999999999999969e-02	   2.3410253809348713e-01	   6.9089746190651291e-01	   0.0000000000000000e+00	
   3.1696696696696698e+01	   7.4999999999999969e-02	   2.3226507705085286e-01	   6.9273492294914729e-01	   0.0000000000000000e+00	
   3.1726726726726728e+01	   7.4999999999999969e-02	   2.3042761600821862e-01	   6.9457238399178145e-01	   0.0000000000000000e+00	
   3.1756756756756758e+01	   7.4999999999999969e-02	   2.2859015496558438e-01	   6.9640984503441572e-01	   0.0000000000000000e+00	
   3.1786786786786788e+01	   7.4999999999999969e-02	   2.2688088367351331e-01	   6.9811911632648682e-01	   0.0000000000000000e+00	
   3.1816816816816818e+01	   7.4999999999999969e-02	   2.2521249248921996e-01	   6.9978750751078012e-01	   0.0000000000000000e+00	
   3.1846846846846848e+01	   7.4999999999999969e-02	   2.2354410130492663e-01	   7.0145589869507352e-01	   0.0000000000000000e+00	
   3.1876876876876878e+01	   7.4999999999999969e-02	   2.2187571012063323e-01	   7.0312428987936682e-01	   0.0000000000000000e+00	
   3.1906906906906908e+01	   7.4999999999999969e-02	   2.2020731893633994e-01	   7.0479268106366022e-01	   0.0000000000000000e+00	
   3.1936936936936938e+01	   7.4999999999999969e-02	   2.1853892775204659e-01	   7.0646107224795340e-01	   0.0000000000000000e+00	
   3.1966966966966968e+01	   7.4999999999999969e-02	   2.1687053656775324e-01	   7.0812946343224681e-01	   0.0000000000000000e+00	
   3.1996996996996998e+01	   7.4999999999999969e-02	   2.1520214538345989e-01	   7.0979785461654021e-01	   0.0000000000000000e+00	
   3.2027027027027032e+01	   7.4999999999999747e-02	   2.1353375419916637e-01	   7.1146624580083384e-01	   0.0000000000000000e+00	
   3.2057057057057058e+01	   7.4999999999999969e-02	   2.1186536301487321e-01	   7.1313463698512691e-01	   0.0000000000000000e+00	
   3.2087087087087085e+01	   7.4999999999999969e-02	   2.1019697183058006e-01	   7.1480302816941999e-01	   0.0000000000000000e+00	
   3.2117117117117118e+01	   7.4999999999999969e-02	   2.0852858064628654e-01	   7.1647141935371361e-01	   0.0000000000000000e+00	
   3.2147147147147152e+01	   7.4999999999999969e-02	   2.0692057963002125e-01	   7.1807942036997874e-01	   0.0000000000000000e+00	
   3.2177177177177178e+01	   7.4999999999999969e-02	   2.0537253384242174e-01	   7.1962746615757822e-01	   0.0000000000000000e+00	
   3.2207207207207205e+01	   7.4999999999999969e-02	   2.0387608551156544e-01	   7.2112391448843460e-01	   0.0000000000000000e+00	
   3.2237237237237238e+01	   7.4999999999999969e-02	   2.0237963718070875e-01	   7.2262036281929132e-01	   0.0000000000000000e+00	
   3.2267267267267272e+01	   7.4999999999999969e-02	   2.0088318884985204e-01	   7.2411681115014792e-01	   0.0000000000000000e+00	
   3.2297297297297298e+01	   7.4999999999999969e-02	   1.9938674051899571e-01	   7.2561325948100430e-01	   0.0000000000000000e+00	
   3.2327327327327325e+01	   7.4999999999999969e-02	   1.9789029218813939e-01	   7.2710970781186068e-01	   0.0000000000000000e+00	
   3.2357357357357358e+01	   7.4999999999999969e-02	   1.9639384385728270e-01	   7.2860615614271729e-01	   0.0000000000000000e+00	
   3.2387387387387392e+01	   7.4999999999999969e-02	   1.9489739552642601e-01	   7.3010260447357400e-01	   0.0000000000000000e+00	
   3.2417417417417418e+01	   7.4999999999999969e-02	   1.9340094719556969e-01	   7.3159905280443038e-01	   0.0000000000000000e+00	
   3.2447447447447445e+01	   7.4999999999999969e-02	   1.9190449886471334e-01	   7.3309550113528676e-01	   0.0000000000000000e+00	
   3.2477477477477478e+01	   7.4999999999999969e-02	   1.9040805053385668e-01	   7.3459194946614337e-01	   0.0000000000000000e+00	
   3.2507507507507512e+01	   7.4999999999999969e-02	   1.8894257041239293e-01	   7.3605742958760723e-01	   0.0000000000000000e+00	
   3.2537537537537538e+01	   7.4999999999999747e-02	   1.8756999491910825e-01	   7.3743000508089196e-01	   0.0000000000000000e+00	
   3.2567567567567565e+01	   7.4999999999999969e-02	   1.8619741942582357e-01	   7.3880258057417647e-01	   0.0000000000000000e+00	
   3.2597597597597598e+01	   7.4999999999999969e-02	   1.8482484393253856e-01	   7.4017515606746154e-01	   0.0000000000000000e+00	
   3.2627627627627632e+01	   7.4999999999999969e-02	   1.8345226843925355e-01	   7.4154773156074660e-01	   0.0000000000000000e+00	
   3.2657657657657658e+01	   7.4999999999999969e-02	   1.8207969294596887e-01	   7.4292030705403123e-01	   0.0000000000000000e+00	
   3.2687687687687685e+01	   7.4999999999999969e-02	   1.8070711745268420e-01	   7.4429288254731585e-01	   0.0000000000000000e+00	
   3.2717717717717719e+01	   7.4999999999999969e-02	   1.7933454195939919e-01	   7.4566545804060091e-01	   0.0000000000000000e+00	
   3.2747747747747752e+01	   7.4999999999999969e-02	   1.7796196646611417e-01	   7.4703803353388598e-01	   0.0000000000000000e+00	
   3.2777777777777779e+01	   7.4999999999999969e-02	   1.7658939097282950e-01	   7.4841060902717049e-01	   0.0000000000000000e+00	
   3.2807807807807805e+01	   7.4999999999999969e-02	   1.7521681547954482e-01	   7.4978318452045523e-01	   0.0000000000000000e+00	
   3.2837837837837839e+01	   7.4999999999999969e-02	   1.7389621554369256e-01	   7.5110378445630743e-01	   0.0000000000000000e+00	
   3.2867867867867872e+01	   7.4999999999999969e-02	   1.7258853348446293e-01	   7.5241146651553703e-01	   0.0000000000000000e+00	
   3.2897897897897899e+01	   7.4999999999999969e-02	   1.7133824751749210e-01	   7.5366175248250789e-01	   0.0000000000000000e+00	
   3.2927927927927925e+01	   7.4999999999999969e-02	   1.7009760042219513e-01	   7.5490239957780492e-01	   0.0000000000000000e+00	
   3.2957957957957959e+01	   7.5000000000000080e-02	   1.6885695332689787e-01	   7.5614304667310206e-01	   0.0000000000000000e+00	
   3.2987987987987992e+01	   7.4999999999999969e-02	   1.6761630623160059e-01	   7.5738369376839942e-01	   0.0000000000000000e+00	
   3.3018018018018019e+01	   7.4999999999999969e-02	   1.6637565913630362e-01	   7.5862434086369634e-01	   0.0000000000000000e+00	
   3.3048048048048045e+01	   7.4999999999999969e-02	   1.6513501204100667e-01	   7.5986498795899338e-01	   0.0000000000000000e+00	
   3.3078078078078079e+01	   7.4999999999999969e-02	   1.6389436494570941e-01	   7.6110563505429063e-01	   0.0000000000000000e+00	
   3.3108108108108112e+01	   7.4999999999999969e-02	   1.6265371785041213e-01	   7.6234628214958788e-01	   0.0000000000000000e+00	
   3.3138138138138139e+01	   7.4999999999999969e-02	   1.6141307075511518e-01	   7.6358692924488492e-01	   0.0000000000000000e+00	
   3.3168168168168165e+01	   7.4999999999999969e-02	   1.6017242365981821e-01	   7.6482757634018184e-01	   0.0000000000000000e+00	
   3.3198198198198199e+01	   7.4999999999999969e-02	   1.5893177656452093e-01	   7.6606822343547920e-01	   0.0000000000000000e+00	
   3.3228228228228232e+01	   7.4999999999999969e-02	   1.5769112946922367e-01	   7.6730887053077634e-01	   0.0000000000000000e+00	
   3.3258258258258259e+01	   7.4999999999999969e-02	   1.5650800652037319e-01	   7.6849199347962693e-01	   0.0000000000000000e+00	
   3.3288288288288285e+01	   7.4999999999999969e-02	   1.5534490673939791e-01	   7.6965509326060211e-01	   0.0000000000000000e+00	
   3.3318318318318319e+01	   7.4999999999999969e-02	   1.5418180695842237e-01	   7.7081819304157773e-01	   0.0000000000000000e+00	
   3.3348348348348352e+01	   7.4999999999999969e-02	   1.5301870717744681e-01	   7.7198129282255334e-01	   0.0000000000000000e+00	
   3.3378378378378379e+01	   7.4999999999999747e-02	   1.5185560739647155e-01	   7.7314439260352863e-01	   0.0000000000000000e+00	
   3.3408408408408405e+01	   7.4999999999999969e-02	   1.5071032156023276e-01	   7.7428967843976737e-01	   0.0000000000000000e+00	
   3.3438438438438439e+01	   7.4999999999999969e-02	   1.4959431038843257e-01	   7.7540568961156753e-01	   0.0000000000000000e+00	
   3.3468468468468473e+01	   7.4999999999999969e-02	   1.4847829921663241e-01	   7.7652170078336757e-01	   0.0000000000000000e+00	
   3.3498498498498499e+01	   7.4999999999999969e-02	   1.4736228804483251e-01	   7.7763771195516751e-01	   0.0000000000000000e+00	
   3.3528528528528525e+01	   7.4999999999999969e-02	   1.4624627687303260e-01	   7.7875372312696745e-01	   0.0000000000000000e+00	
   3.3558558558558559e+01	   7.4999999999999969e-02	   1.4513026570123244e-01	   7.7986973429876760e-01	   0.0000000000000000e+00	
   3.3588588588588593e+01	   7.4999999999999969e-02	   1.4402504760382795e-01	   7.8097495239617210e-01	   0.0000000000000000e+00	
   3.3618618618618619e+01	   7.4999999999999969e-02	   1.4297258737038113e-01	   7.8202741262961883e-01	   0.0000000000000000e+00	
   3.3648648648648646e+01	   7.4999999999999969e-02	   1.4192012713693436e-01	   7.8307987286306568e-01	   0.0000000000000000e+00	
   3.3678678678678679e+01	   7.4999999999999969e-02	   1.4086766690348729e-01	   7.8413233309651276e-01	   0.0000000000000000e+00	
   3.3708708708708713e+01	   7.4999999999999969e-02	   1.3981520667004024e-01	   7.8518479332995983e-01	   0.0000000000000000e+00	
   3.3738738738738739e+01	   7.4999999999999969e-02	   1.3876274643659342e-01	   7.8623725356340657e-01	   0.0000000000000000e+00	
   3.3768768768768766e+01	   7.5000000000000080e-02	   1.3771028620314663e-01	   7.8728971379685331e-01	   0.0000000000000000e+00	
   3.3798798798798799e+01	   7.4999999999999969e-02	   1.3665782596969958e-01	   7.8834217403030049e-01	   0.0000000000000000e+00	
   3.3828828828828833e+01	   7.4999999999999969e-02	   1.3560536573625254e-01	   7.8939463426374745e-01	   0.0000000000000000e+00	
   3.3858858858858859e+01	   7.4999999999999969e-02	   1.3455290550280571e-01	   7.9044709449719430e-01	   0.0000000000000000e+00	
   3.3888888888888886e+01	   7.4999999999999969e-02	   1.3350044526935892e-01	   7.9149955473064104e-01	   0.0000000000000000e+00	
   3.3918918918918919e+01	   7.4999999999999969e-02	   1.3247985828559405e-01	   7.9252014171440599e-01	   0.0000000000000000e+00	
   3.3948948948948953e+01	   7.4999999999999969e-02	   1.3149807727154453e-01	   7.9350192272845554e-01	   0.0000000000000000e+00	
   3.3978978978978979e+01	   7.4999999999999969e-02	   1.3051629625749520e-01	   7.9448370374250477e-01	   0.0000000000000000e+00	
   3.4009009009009006e+01	   7.4999999999999969e-02	   1.2953451524344589e-01	   7.9546548475655410e-01	   0.0000000000000000e+00	
   3.4039039039039039e+01	   7.4999999999999969e-02	   1.2855273422939634e-01	   7.9644726577060365e-01	   0.0000000000000000e+00	
   3.4069069069069073e+01	   7.4999999999999969e-02	   1.2757095321534678e-01	   7.9742904678465321e-01	   0.0000000000000000e+00	
   3.4099099099099099e+01	   7.4999999999999969e-02	   1.2658917220129748e-01	   7.9841082779870254e-01	   0.0000000000000000e+00	
   3.4129129129129126e+01	   7.5000000000000080e-02	   1.2560739118724815e-01	   7.9939260881275176e-01	   0.0000000000000000e+00	
   3.4159159159159159e+01	   7.4999999999999969e-02	   1.2462561017319861e-01	   8.0037438982680142e-01	   0.0000000000000000e+00	
   3.4189189189189193e+01	   7.5000000000000080e-02	   1.2364382915914905e-01	   8.0135617084085087e-01	   0.0000000000000000e+00	
   3.4219219219219219e+01	   7.4999999999999969e-02	   1.2269240687123829e-01	   8.0230759312876176e-01	   0.0000000000000000e+00	
   3.4249249249249246e+01	   7.4999999999999969e-02	   1.2175467805865217e-01	   8.0324532194134790e-01	   0.0000000000000000e+00	
   3.4279279279279280e+01	   7.4999999999999969e-02	   1.2081694924606580e-01	   8.0418305075393426e-01	   0.0000000000000000e+00	
   3.4309309309309313e+01	   7.4999999999999969e-02	   1.1987922043347944e-01	   8.0512077956652062e-01	   0.0000000000000000e+00	
   3.4339339339339340e+01	   7.4999999999999747e-02	   1.1895323611407078e-01	   8.0604676388592944e-01	   0.0000000000000000e+00	
   3.4369369369369366e+01	   7.4999999999999969e-02	   1.1804065883185033e-01	   8.0695934116814971e-01	   0.0000000000000000e+00	
   3.4399399399399400e+01	   7.4999999999999969e-02	   1.1712808154962970e-01	   8.0787191845037043e-01	   0.0000000000000000e+00	
   3.4429429429429433e+01	   7.4999999999999747e-02	   1.1621550426740904e-01	   8.0878449573259115e-01	   0.0000000000000000e+00	
   3.4459459459459460e+01	   7.4999999999999969e-02	   1.1531052644043338e-01	   8.0968947355956677e-01	   0.0000000000000000e+00	
   3.4489489489489486e+01	   7.4999999999999969e-02	   1.1442872562057049e-01	   8.1057127437942966e-01	   0.0000000000000000e+00	
   3.4519519519519520e+01	   7.4999999999999747e-02	   1.1354692480070741e-01	   8.1145307519929277e-01	   0.0000000000000000e+00	
   3.4549549549549553e+01	   7.4999999999999969e-02	   1.1266512398084429e-01	   8.1233487601915577e-01	   0.0000000000000000e+00	
   3.4579579579579580e+01	   7.4999999999999969e-02	   1.1178332316098141e-01	   8.1321667683901866e-01	   0.0000000000000000e+00	
   3.4609609609609606e+01	   7.4999999999999969e-02	   1.1090152234111852e-01	   8.1409847765888155e-01	   0.0000000000000000e+00	
   3.4639639639639640e+01	   7.4999999999999969e-02	   1.1001972152125541e-01	   8.1498027847874455e-01	   0.0000000000000000e+00	
   3.4669669669669673e+01	   7.4999999999999969e-02	   1.0915358492764363e-01	   8.1584641507235645e-01	   0.0000000000000000e+00	
   3.4699699699699700e+01	   7.4999999999999969e-02	   1.0830633330602231e-01	   8.1669366669397769e-01	   0.0000000000000000e+00	
   3.4729729729729726e+01	   7.4999999999999969e-02	   1.0745908168440098e-01	   8.1754091831559905e-01	   0.0000000000000000e+00	
   3.4759759759759760e+01	   7.4999999999999969e-02	   1.0661183006277947e-01	   8.1838816993722063e-01	   0.0000000000000000e+00	
   3.4789789789789793e+01	   7.4999999999999969e-02	   1.0576457844115794e-01	   8.1923542155884210e-01	   0.0000000000000000e+00	
   3.4819819819819820e+01	   7.4999999999999969e-02	   1.0491732681953662e-01	   8.2008267318046346e-01	   0.0000000000000000e+00	
   3.4849849849849846e+01	   7.4999999999999969e-02	   1.0408453805261383e-01	   8.2091546194738618e-01	   0.0000000000000000e+00	
   3.4879879879879880e+01	   7.4999999999999969e-02	   1.0325819211275344e-01	   8.2174180788724660e-01	   0.0000000000000000e+00	
   3.4909909909909913e+01	   7.4999999999999969e-02	   1.0243783158768499e-01	   8.2256216841231511e-01	   0.0000000000000000e+00	
   3.4939939939939940e+01	   7.4999999999999969e-02	   1.0161901144802710e-01	   8.2338098855197295e-01	   0.0000000000000000e+00	
   3.4969969969969966e+01	   7.4999999999999969e-02	   1.0080759201879277e-01	   8.2419240798120730e-01	   0.0000000000000000e+00	
   3.5000000000000000e+01	   7.4902956313455574e-02	   1.0019408737308858e-01	   8.2490295631345578e-01	   0.0000000000000000e+00	
   3.5030030030030034e+01	   7.4999999999999969e-02	   9.9999999999999922e-02	   8.2500000000000018e-01	   0.0000000000000000e+00	
   3.5060060060060060e+01	   7.4999999999999969e-02	   9.9999999999999922e-02	   8.2500000000000018e-01	   0.0000000000000000e+00	
   3.5090090090090087e+01	   7.4999999999999969e-02	   9.9999999999999922e-02	   8.2500000000000018e-01	   0.0000000000000000e+00	
   3.5120120120120120e+01	   7.4999999999999969e-02	   9.9999999999999922e-02	   8.2500000000000018e-01	   0.0000000000000000e+00	
   3.5150150150150154e+01	   7.4999999999999969e-02	   9.9999999999999922e-02	   8.2500000000000018e-01	   0.0000000000000000e+00	
   3.5180180180180180e+01	   7.4999999999999969e-02	   9.9999999999999922e-02	   8.2500000000000018e-01	   0.0000000000000000e+00	
   3.5210210210210207e+01	   7.4999999999999969e-02	   9.9999999999999922e-02	   8.2500000000000018e-01	   0.0000000000000000e+00	
   3.5240240240240240e+01	   7.4999999999999969e-02	   9.9999999999999922e-02	   8.2500000000000018e-01	   0.0000000000000000e+00	
   3.5270270270270274e+01	   7.4999999999999969e-02	   9.9999999999999922e-02	   8.2500000000000018e-01	   0.0000000000000000e+00	
   3.5300300300300300e+01	   7.4999999999999969e-02	   9.9999999999999922e-02	   8.2500000000000018e-01	   0.0000000000000000e+00	
   3.5330330330330327e+01	   7.4999999999999969e-02	   9.9999999999999922e-02	   8.2500000000000018e-01	   0.0000000000000000e+00	
   3.5360360360360360e+01	   7.4999999999999969e-02	   9.9999999999999922e-02	   8.2500000000000018e-01	   0.0000000000000000e+00	
   3.5390390390390394e+01	   7.4999999999999969e-02	   9.9999999999999922e-02	   8.2500000000000018e-01	   0.0000000000000000e+00	
   3.5420420420420420e+01	   7.4999999999999969e-02	   9.9999999999999922e-02	   8.2500000000000018e-01	   0.0000000000000000e+00	
   3.5450450450450447e+01	   7.4999999999999969e-02	   9.9999999999999922e-02	   8.2500000000000018e-01	   0.0000000000000000e+00	
   3.5480480480480480e+01	   7.4999999999999969e-02	   9.9999999999999922e-02	   8.2500000000000018e-01	   0.0000000000000000e+00	
   3.5510510510510514e+01	   7.4999999999999969e-02	   9.9999999999999922e-02	   8.2500000000000018e-01	   0.0000000000000000e+00	
   3.5540540540540540e+01	   7.4999999999999969e-02	   9.9999999999999922e-02	   8.2500000000000018e-01	   0.0000000000000000e+00	
   3.5570570570570567e+01	   7.4999999999999969e-02	   9.9999999999999922e-02	   8.2500000000000018e-01	   0.0000000000000000e+00	
   3.5600600600600600e+01	   7.4999999999999969e-02	   9.9999999999999922e-02	   8.2500000000000018e-01	   0.0000000000000000e+00	
   3.5630630630630634e+01	   7.4999999999999969e-02	   9.9999999999999922e-02	   8.2500000000000018e-01	   0.0000000000000000e+00	
   3.5660660660660660e+01	   7.4999999999999969e-02	   9.9999999999999922e-02	   8.2500000000000018e-01	   0.0000000000000000e+00	
   3.5690690690690687e+01	   7.4999999999999969e-02	   9.9999999999999922e-02	   8.2500000000000018e-01	   0.0000000000000000e+00	
   3.5720720720720720e+01	   7.4999999999999969e-02	   9.9999999999999922e-02	   8.2500000000000018e-01	   0.0000000000000000e+00	
   3.5750750750750754e+01	   7.4999999999999969e-02	   9.9999999999999922e-02	   8.2500000000000018e-01	   0.0000000000000000e+00	
   3.5780780780780781e+01	   7.4999999999999969e-02	   9.9999999999999922e-02	   8.2500000000000018e-01	   0.0000000000000000e+00	
   3.5810810810810807e+01	   7.4999999999999969e-02	   9.9999999999999922e-02	   8.2500000000000018e-01	   0.0000000000000000e+00	
   3.5840840840840841e+01	   7.4999999999999969e-02	   9.9999999999999922e-02	   8.2500000000000018e-01	   0.0000000000000000e+00	
   3.5870870870870874e+01	   7.4999999999999969e-02	   9.9999999999999922e-02	   8.2500000000000018e-01	   0.0000000000000000e+00	
   3.5900900900900901e+01	   7.4999999999999969e-02	   9.9999999999999922e-02	   8.2500000000000018e-01	   0.0000000000000000e+00	
   3.5930930930930927e+01	   7.4999999999999969e-02	   9.9999999999999922e-02	   8.2500000000000018e-01	   0.0000000000000000e+00	
   3.5960960960960961e+01	   7.4999999999999969e-02	   9.9999999999999922e-02	   8.2500000000000018e-01	   0.0000000000000000e+00	
   3.5990990990990994e+01	   7.4999999999999969e-02	   9.9999999999999922e-02	   8.2500000000000018e-01	   0.0000000000000000e+00	
   3.6021021021021021e+01	   7.4999999999999969e-02	   9.9999999999999922e-02	   8.2500000000000018e-01	   0.0000000000000000e+00	
   3.6051051051051047e+01	   7.4999999999999969e-02	   9.9999999999999922e-02	   8.2500000000000018e-01	   0.0000000000000000e+00	
   3.6081081081081081e+01	   7.4999999999999969e-02	   9.9999999999999922e-02	   8.2500000000000018e-01	   0.0000000000000000e+00	
   3.6111111111111114e+01	   7.4999999999999969e-02	   9.9999999999999922e-02	   8.2500000000000018e-01	   0.0000000000000000e+00	
   3.6141141141141141e+01	   7.4999999999999969e-02	   9.9999999999999922e-02	   8.2500000000000018e-01	   0.0000000000000000e+00	
   3.6171171171171167e+01	   7.4999999999999969e-02	   9.9999999999999922e-02	   8.2500000000000018e-01	   0.0000000000000000e+00	
   3.6201201201201201e+01	   7.4999999999999969e-02	   9.9999999999999922e-02	   8.2500000000000018e-01	   0.0000000000000000e+00	
   3.6231231231231234e+01	   7.4999999999999969e-02	   9.9999999999999922e-02	   8.2500000000000018e-01	   0.0000000000000000e+00	
   3.6261261261261261e+01	   7.4999999999999969e-02	   9.9999999999999922e-02	   8.2500000000000018e-01	   0.0000000000000000e+00	
   3.6291291291291287e+01	   7.4999999999999969e-02	   9.9999999999999922e-02	   8.2500000000000018e-01	   0.0000000000000000e+00	
   3.6321321321321321e+01	   7.4999999999999969e-02	   9.9999999999999922e-02	   8.2500000000000018e-01	   0.0000000000000000e+00	
   3.6351351351351354e+01	   7.4999999999999969e-02	   9.9999999999999922e-02	   8.2500000000000018e-01	   0.0000000000000000e+00	
   3.6381381381381381e+01	   7.4999999999999969e-02	   9.9999999999999922e-02	   8.2500000000000018e-01	   0.0000000000000000e+00	
   3.6411411411411407e+01	   7.4999999999999969e-02	   9.9999999999999922e-02	   8.2500000000000018e-01	   0.0000000000000000e+00	
   3.6441441441441441e+01	   7.4999999999999969e-02	   9.9999999999999922e-02	   8.2500000000000018e-01	   0.0000000000000000e+00	
   3.6471471471471475e+01	   7.4999999999999969e-02	   9.9999999999999922e-02	   8.2500000000000018e-01	   0.0000000000000000e+00	
   3.6501501501501501e+01	   7.4999999999999969e-02	   9.9999999999999922e-02	   8.2500000000000018e-01	   0.0000000000000000e+00	
   3.6531531531531527e+01	   7.4999999999999969e-02	   9.9999999999999922e-02	   8.2500000000000018e-01	   0.0000000000000000e+00	
   3.6561561561561561e+01	   7.4999999999999969e-02	   9.9999999999999922e-02	   8.2500000000000018e-01	   0.0000000000000000e+00	
   3.6591591591591595e+01	   7.4999999999999969e-02	   9.9999999999999922e-02	   8.2500000000000018e-01	   0.0000000000000000e+00	
   3.6621621621621621e+01	   7.4999999999999969e-02	   9.9999999999999922e-02	   8.2500000000000018e-01	   0.0000000000000000e+00	
   3.6651651651651648e+01	   7.4999999999999969e-02	   9.9999999999999922e-02	   8.2500000000000018e-01	   0.0000000000000000e+00	
   3.6681681681681681e+01	   7.4999999999999969e-02	   9.9999999999999922e-02	   8.2500000000000018e-01	   0.0000000000000000e+00	
   3.6711711711711715e+01	   7.4999999999999969e-02	   9.9999999999999922e-02	   8.2500000000000018e-01	   0.0000000000000000e+00	
   3.6741741741741741e+01	   7.4999999999999969e-02	   9.9999999999999922e-02	   8.2500000000000018e-01	   0.0000000000000000e+00	
   3.6771771771771768e+01	   7.4999999999999969e-02	   9.9999999999999922e-02	   8.2500000000000018e-01	   0.0000000000000000e+00	
   3.6801801801801801e+01	   7.4999999999999969e-02	   9.9999999999999922e-02	   8.2500000000000018e-01	   0.0000000000000000e+00	
   3.6831831831831835e+01	   7.4999999999999969e-02	   9.9999999999999922e-02	   8.2500000000000018e-01	   0.0000000000000000e+00	
   3.6861861861861861e+01	   7.4999999999999969e-02	   9.9999999999999922e-02	   8.2500000000000018e-01	   0.0000000000000000e+00	
   3.6891891891891888e+01	   7.4999999999999969e-02	   9.9999999999999922e-02	   8.2500000000000018e-01	   0.0000000000000000e+00	
   3.6921921921921921e+01	   7.4999999999999969e-02	   9.9999999999999922e-02	   8.2500000000000018e-01	   0.0000000000000000e+00	
   3.6951951951951955e+01	   7.4999999999999969e-02	   9.9999999999999922e-02	   8.2500000000000018e-01	   0.0000000000000000e+00	
   3.6981981981981981e+01	   7.4999999999999969e-02	   9.9999999999999922e-02	   8.2500000000000018e-01	   0.0000000000000000e+00	
   3.7012012012012008e+01	   7.4999999999999969e-02	   9.9999999999999922e-02	   8.2500000000000018e-01	   0.0000000000000000e+00	
   3.7042042042042041e+01	   7.4999999999999969e-02	   9.9999999999999922e-02	   8.2500000000000018e-01	   0.0000000000000000e+00	
   3.7072072072072075e+01	   7.4999999999999969e-02	   9.9999999999999922e-02	   8.2500000000000018e-01	   0.0000000000000000e+00	
   3.7102102102102101e+01	   7.4999999999999969e-02	   9.9999999999999922e-02	   8.2500000000000018e-01	   0.0000000000000000e+00	
   3.7132132132132128e+01	   7.4999999999999969e-02	   9.9999999999999922e-02	   8.2500000000000018e-01	   0.0000000000000000e+00	
   3.7162162162162161e+01	   7.4999999999999969e-02	   9.9999999999999922e-02	   8.2500000000000018e-01	   0.0000000000000000e+00	
   3.7192192192192195e+01	   7.4999999999999969e-02	   9.9999999999999922e-02	   8.2500000000000018e-01	   0.0000000000000000e+00	
   3.7222222222222221e+01	   7.4999999999999969e-02	   9.9999999999999922e-02	   8.2500000000000018e-01	   0.0000000000000000e+00	
   3.7252252252252248e+01	   7.4999999999999969e-02	   9.9999999999999922e-02	   8.2500000000000018e-01	   0.0000000000000000e+00	
   3.7282282282282281e+01	   7.4999999999999969e-02	   9.9999999999999922e-02	   8.2500000000000018e-01	   0.0000000000000000e+00	
   3.7312312312312315e+01	   7.4999999999999969e-02	   9.9999999999999922e-02	   8.2500000000000018e-01	   0.0000000000000000e+00	
   3.7342342342342342e+01	   7.4999999999999969e-02	   9.9999999999999922e-02	   8.2500000000000018e-01	   0.0000000000000000e+00	
   3.7372372372372368e+01	   7.4999999999999969e-02	   9.9999999999999922e-02	   8.2500000000000018e-01	   0.0000000000000000e+00	
   3.7402402402402402e+01	   7.4999999999999969e-02	   9.9999999999999922e-02	   8.2500000000000018e-01	   0.0000000000000000e+00	
   3.7432432432432435e+01	   7.4999999999999969e-02	   9.9999999999999922e-02	   8.2500000000000018e-01	   0.0000000000000000e+00	
   3.7462462462462462e+01	   7.4999999999999969e-02	   9.9999999999999922e-02	   8.2500000000000018e-01	   0.0000000000000000e+00	
   3.7492492492492488e+01	   7.4999999999999969e-02	   9.9999999999999922e-02	   8.2500000000000018e-01	   0.0000000000000000e+00	
   3.7522522522522522e+01	   7.4999999999999969e-02	   9.9999999999999922e-02	   8.2500000000000018e-01	   0.0000000000000000e+00	
   3.7552552552552555e+01	   7.4999999999999969e-02	   9.9999999999999922e-02	   8.2500000000000018e-01	   0.0000000000000000e+00	
   3.7582582582582582e+01	   7.4999999999999969e-02	   9.9999999999999922e-02	   8.2500000000000018e-01	   0.0000000000000000e+00	
   3.7612612612612608e+01	   7.4999999999999969e-02	   9.9999999999999922e-02	   8.2500000000000018e-01	   0.0000000000000000e+00	
   3.7642642642642642e+01	   7.4999999999999969e-02	   9.9999999999999922e-02	   8.2500000000000018e-01	   0.0000000000000000e+00	
   3.7672672672672675e+01	   7.4999999999999969e-02	   9.9999999999999922e-02	   8.2500000000000018e-01	   0.0000000000000000e+00	
   3.7702702702702702e+01	   7.4999999999999969e-02	   9.9999999999999922e-02	   8.2500000000000018e-01	   0.0000000000000000e+00	
   3.7732732732732728e+01	   7.4999999999999969e-02	   9.9999999999999922e-02	   8.2500000000000018e-01	   0.0000000000000000e+00	
   3.7762762762762762e+01	   7.4999999999999969e-02	   9.9999999999999922e-02	   8.2500000000000018e-01	   0.0000000000000000e+00	
   3.7792792792792795e+01	   7.4999999999999969e-02	   9.9999999999999922e-02	   8.2500000000000018e-01	   0.0000000000000000e+00	
   3.7822822822822822e+01	   7.4999999999999969e-02	   9.9999999999999922e-02	   8.2500000000000018e-01	   0.0000000000000000e+00	
   3.7852852852852848e+01	   7.4999999999999969e-02	   9.9999999999999922e-02	   8.2500000000000018e-01	   0.0000000000000000e+00	
   3.7882882882882882e+01	   7.4999999999999969e-02	   9.9999999999999922e-02	   8.2500000000000018e-01	   0.0000000000000000e+00	
   3.7912912912912915e+01	   7.4999999999999969e-02	   9.9999999999999922e-02	   8.2500000000000018e-01	   0.0000000000000000e+00	
   3.7942942942942942e+01	   7.4999999999999969e-02	   9.9999999999999922e-02	   8.2500000000000018e-01	   0.0000000000000000e+00	
   3.7972972972972968e+01	   7.4999999999999969e-02	   9.9999999999999922e-02	   8.2500000000000018e-01	   0.0000000000000000e+00	
   3.8003003003003002e+01	   7.4999999999999969e-02	   9.9999999999999922e-02	   8.2500000000000018e-01	   0.0000000000000000e+00	
   3.8033033033033036e+01	   7.4999999999999969e-02	   9.9999999999999922e-02	   8.2500000000000018e-01	   0.0000000000000000e+00	
   3.8063063063063062e+01	   7.4999999999999969e-02	   9.9999999999999922e-02	   8.2500000000000018e-01	   0.0000000000000000e+00	
   3.8093093093093088e+01	   7.4999999999999969e-02	   9.9999999999999922e-02	   8.2500000000000018e-01	   0.0000000000000000e+00	
   3.8123123123123122e+01	   7.4999999999999969e-02	   9.9999999999999922e-02	   8.2500000000000018e-01	   0.0000000000000000e+00	
   3.8153153153153156e+01	   7.4999999999999969e-02	   9.9999999999999922e-02	   8.2500000000000018e-01	   0.0000000000000000e+00	
   3.8183183183183182e+01	   7.4999999999999969e-02	   9.9999999999999922e-02	   8.2500000000000018e-01	   0.0000000000000000e+00	
   3.8213213213213209e+01	   7.4999999999999969e-02	   9.9999999999999922e-02	   8.2500000000000018e-01	   0.0000000000000000e+00	
   3.8243243243243242e+01	   7.4999999999999969e-02	   9.9999999999999922e-02	   8.2500000000000018e-01	   0.0000000000000000e+00	
   3.8273273273273276e+01	   7.4999999999999969e-02	   9.9999999999999922e-02	   8.2500000000000018e-01	   0.0000000000000000e+00	
   3.8303303303303302e+01	   7.4999999999999969e-02	   9.9999999999999922e-02	   8.2500000000000018e-01	   0.0000000000000000e+00	
   3.8333333333333329e+01	   7.4999999999999969e-02	   9.9999999999999922e-02	   8.2500000000000018e-01	   0.0000000000000000e+00	
   3.8363363363363362e+01	   7.4999999999999969e-02	   9.9999999999999922e-02	   8.2500000000000018e-01	   0.0000000000000000e+00	
   3.8393393393393396e+01	   7.4999999999999969e-02	   9.9999999999999922e-02	   8.2500000000000018e-01	   0.0000000000000000e+00	
   3.8423423423423422e+01	   7.4999999999999969e-02	   9.9999999999999922e-02	   8.2500000000000018e-01	   0.0000000000000000e+00	
   3.8453453453453449e+01	   7.4999999999999969e-02	   9.9999999999999922e-02	   8.2500000000000018e-01	   0.0000000000000000e+00	
   3.8483483483483482e+01	   7.4999999999999969e-02	   9.9999999999999922e-02	   8.2500000000000018e-01	   0.0000000000000000e+00	
   3.8513513513513516e+01	   7.4999999999999969e-02	   9.9999999999999922e-02	   8.2500000000000018e-01	   0.0000000000000000e+00	
   3.8543543543543542e+01	   7.4999999999999969e-02	   9.9999999999999922e-02	   8.2500000000000018e-01	   0.0000000000000000e+00	
   3.8573573573573569e+01	   7.4999999999999969e-02	   9.9999999999999922e-02	   8.2500000000000018e-01	   0.0000000000000000e+00	
   3.8603603603603602e+01	   7.4999999999999969e-02	   9.9999999999999922e-02	   8.2500000000000018e-01	   0.0000000000000000e+00	
   3.8633633633633636e+01	   7.4999999999999969e-02	   9.9999999999999922e-02	   8.2500000000000018e-01	   0.0000000000000000e+00	
   3.8663663663663662e+01	   7.4999999999999969e-02	   9.9999999999999922e-02	   8.2500000000000018e-01	   0.0000000000000000e+00	
   3.8693693693693689e+01	   7.4999999999999969e-02	   9.9999999999999922e-02	   8.2387534242533578e-01	   1.1246575746644159e-03	
   3.8723723723723722e+01	   7.4999999999999747e-02	   9.9999999999999922e-02	   8.1513002764313136e-01	   9.8699723568688238e-03	
   3.8753753753753756e+01	   7.4999999999999747e-02	   9.9999999999999922e-02	   8.0652542971877528e-01	   1.8474570281224952e-02	
   3.8783783783783782e+01	   7.5000000000000080e-02	   9.9999999999999922e-02	   7.9806833197025329e-01	   2.6931668029746735e-02	
   3.8813813813813809e+01	   7.4999999999999969e-02	   9.9999999999999922e-02	   7.8974990982806970e-01	   3.5250090171930482e-02	
   3.8843843843843842e+01	   7.4999999999999969e-02	   9.9999999999999922e-02	   7.8154344060059766e-01	   4.3456559399402482e-02	
   3.8873873873873876e+01	   7.4999999999999969e-02	   9.9999999999999922e-02	   7.7347266774490286e-01	   5.1527332255097258e-02	
   3.8903903903903903e+01	   7.4999999999999969e-02	   9.9999999999999922e-02	   7.6548632189394372e-01	   5.9513678106056317e-02	
   3.8933933933933929e+01	   7.4999999999999969e-02	   9.9999999999999922e-02	   7.5765441688657198e-01	   6.7345583113428170e-02	
   3.8963963963963963e+01	   7.5000000000000080e-02	   9.9999999999999922e-02	   7.4998813611535065e-01	   7.5011863884649393e-02	
   3.8993993993993996e+01	   7.5000000000000080e-02	   9.9999999999999922e-02	   7.4241979065356434e-01	   8.2580209346435729e-02	
   3.9024024024024023e+01	   7.4999999999999969e-02	   9.9999999999999922e-02	   7.3485850057485169e-01	   9.0141499425148319e-02	
   3.9054054054054049e+01	   7.4999999999999969e-02	   9.9999999999999922e-02	   7.2757369894894031e-01	   9.7426301051059844e-02	
   3.9084084084084083e+01	   7.4999999999999969e-02	   9.9999999999999922e-02	   7.2028889732302703e-01	   1.0471110267697309e-01	
   3.9114114114114116e+01	   7.5000000000000080e-02	   9.9999999999999922e-02	   7.1305981348426739e-01	   1.1194018651573269e-01	
   3.9144144144144143e+01	   7.5000000000000192e-02	   9.9999999999999922e-02	   7.0607105149713822e-01	   1.1892894850286170e-01	
   3.9174174174174169e+01	   7.4999999999999969e-02	   9.9999999999999922e-02	   6.9910133678603126e-01	   1.2589866321396889e-01	
   3.9204204204204203e+01	   7.4999999999999969e-02	   9.9999999999999922e-02	   6.9221002042341839e-01	   1.3278997957658173e-01	
   3.9234234234234236e+01	   7.4999999999999969e-02	   9.9999999999999922e-02	   6.8547780188507879e-01	   1.3952219811492134e-01	
   3.9264264264264263e+01	   7.4999999999999969e-02	   9.9999999999999922e-02	   6.7878330505228857e-01	   1.4621669494771150e-01	
   3.9294294294294289e+01	   7.4999999999999747e-02	   9.9999999999999922e-02	   6.7221690600511519e-01	   1.5278309399488502e-01	
   3.9324324324324323e+01	   7.5000000000000080e-02	   9.9999999999999922e-02	   6.6581061539856057e-01	   1.5918938460143950e-01	
   3.9354354354354356e+01	   7.4999999999999969e-02	   9.9999999999999922e-02	   6.5940432479200617e-01	   1.6559567520799395e-01	
   3.9384384384384383e+01	   7.4999999999999969e-02	   9.9999999999999922e-02	   6.5307011686141381e-01	   1.7192988313858629e-01	
   3.9414414414414409e+01	   7.4999999999999969e-02	   9.9999999999999922e-02	   6.4689449081793493e-01	   1.7810550918206519e-01	
   3.9444444444444443e+01	   7.4999999999999969e-02	   9.9999999999999922e-02	   6.4071886477445450e-01	   1.8428113522554557e-01	
   3.9474474474474476e+01	   7.4999999999999969e-02	   9.9999999999999922e-02	   6.3466966349523968e-01	   1.9033033650476047e-01	
   3.9504504504504503e+01	   7.5000000000000192e-02	   9.9999999999999922e-02	   6.2876450337300316e-01	   1.9623549662699685e-01	
   3.9534534534534529e+01	   7.5000000000000192e-02	   9.9999999999999922e-02	   6.2285934325076675e-01	   2.0214065674923326e-01	
   3.9564564564564563e+01	   7.4999999999999969e-02	   9.9999999999999922e-02	   6.1698542608307227e-01	   2.0801457391692788e-01	
   3.9594594594594597e+01	   7.4999999999999969e-02	   9.9999999999999922e-02	   6.1124873832355286e-01	   2.1375126167644726e-01	
   3.9624624624624623e+01	   7.4999999999999969e-02	   9.9999999999999922e-02	   6.0560265214869102e-01	   2.1939734785130913e-01	
   3.9654654654654649e+01	   7.4999999999999969e-02	   9.9999999999999922e-02	   5.9999562401059470e-01	   2.2500437598940548e-01	
   3.9684684684684683e+01	   7.4999999999999969e-02	   9.9999999999999922e-02	   5.9451182525887414e-01	   2.3048817474112601e-01	
   3.9714714714714717e+01	   7.4999999999999969e-02	   9.9999999999999922e-02	   5.8905312594821646e-01	   2.3594687405178363e-01	
   3.9744744744744743e+01	   7.4999999999999969e-02	   9.9999999999999922e-02	   5.8369011277207683e-01	   2.4130988722792332e-01	
   3.9774774774774770e+01	   7.5000000000000080e-02	   9.9999999999999922e-02	   5.7838798112241263e-01	   2.4661201887758744e-01	
   3.9804804804804803e+01	   7.4999999999999969e-02	   9.9999999999999922e-02	   5.7310452879443641e-01	   2.5189547120556371e-01	
   3.9834834834834837e+01	   7.4999999999999969e-02	   9.9999999999999922e-02	   5.6792618835006725e-01	   2.5707381164993293e-01	
   3.9864864864864863e+01	   7.5000000000000080e-02	   9.9999999999999922e-02	   5.6281169791532992e-01	   2.6218830208467014e-01	
   3.9894894894894890e+01	   7.5000000000000080e-02	   9.9999999999999922e-02	   5.5777676950232613e-01	   2.6722323049767394e-01	
   3.9924924924924923e+01	   7.5000000000000080e-02	   9.9999999999999922e-02	   5.5277067078010167e-01	   2.7222932921989840e-01	
   3.9954954954954957e+01	   7.5000000000000080e-02	   9.9999999999999922e-02	   5.4783931366378003e-01	   2.7716068633622004e-01	
   3.9984984984984983e+01	   7.5000000000000080e-02	   9.9999999999999922e-02	   5.4296871462312501e-01	   2.8203128537687505e-01	
   4.0015015015015017e+01	   7.4999999999999969e-02	   9.9999999999999922e-02	   5.3816359012986359e-01	   2.8683640987013659e-01	
   4.0045045045045043e+01	   7.4999999999999969e-02	   9.9999999999999922e-02	   5.3342436845323671e-01	   2.9157563154676341e-01	
   4.0075075075075077e+01	   7.5000000000000192e-02	   9.9999999999999922e-02	   5.2873429522384030e-01	   2.9626570477615971e-01	
   4.0105105105105110e+01	   7.4999999999999969e-02	   9.9999999999999922e-02	   5.2414504508489934e-01	   3.0085495491510073e-01	
   4.0135135135135137e+01	   7.4999999999999969e-02	   9.9999999999999922e-02	   5.1955579494595949e-01	   3.0544420505404063e-01	
   4.0165165165165163e+01	   7.4999999999999969e-02	   9.9999999999999922e-02	   5.1496654480701953e-01	   3.1003345519298059e-01	
   4.0195195195195197e+01	   7.4999999999999969e-02	   9.9999999999999922e-02	   5.1053770626596817e-01	   3.1446229373403195e-01	
   4.0225225225225230e+01	   7.4999999999999969e-02	   9.9999999999999922e-02	   5.0618242489581811e-01	   3.1881757510418202e-01	
   4.0255255255255257e+01	   7.4999999999999969e-02	   9.9999999999999922e-02	   5.0182714352566904e-01	   3.2317285647433103e-01	
   4.0285285285285283e+01	   7.4999999999999969e-02	   9.9999999999999922e-02	   4.9747186215552008e-01	   3.2752813784448004e-01	
   4.0315315315315317e+01	   7.4999999999999969e-02	   9.9999999999999922e-02	   4.9311658078537002e-01	   3.3188341921462999e-01	
   4.0345345345345351e+01	   7.5000000000000080e-02	   9.9999999999999922e-02	   4.8883941489580524e-01	   3.3616058510419478e-01	
   4.0375375375375377e+01	   7.5000000000000192e-02	   9.9999999999999922e-02	   4.8477722197680073e-01	   3.4022277802319928e-01	
   4.0405405405405403e+01	   7.4999999999999969e-02	   9.9999999999999922e-02	   4.8071502905779628e-01	   3.4428497094220378e-01	
   4.0435435435435437e+01	   7.4999999999999969e-02	   9.9999999999999922e-02	   4.7665283613879084e-01	   3.4834716386120923e-01	
   4.0465465465465471e+01	   7.4999999999999969e-02	   9.9999999999999922e-02	   4.7259064321978539e-01	   3.5240935678021468e-01	
   4.0495495495495497e+01	   7.4999999999999969e-02	   9.9999999999999922e-02	   4.6852845030078094e-01	   3.5647154969921918e-01	
   4.0525525525525524e+01	   7.5000000000000192e-02	   9.9999999999999922e-02	   4.6446625738177638e-01	   3.6053374261822363e-01	
   4.0555555555555557e+01	   7.4999999999999969e-02	   9.9999999999999922e-02	   4.6047690867697461e-01	   3.6452309132302546e-01	
   4.0585585585585591e+01	   7.5000000000000080e-02	   9.9999999999999922e-02	   4.5670255138649452e-01	   3.6829744861350544e-01	
   4.0615615615615617e+01	   7.4999999999999969e-02	   9.9999999999999922e-02	   4.5292819409601537e-01	   3.7207180590398464e-01	
   4.0645645645645644e+01	   7.4999999999999969e-02	   9.9999999999999922e-02	   4.4915383680553633e-01	   3.7584616319446384e-01	
   4.0675675675675677e+01	   7.4999999999999969e-02	   9.9999999999999922e-02	   4.4537947951505619e-01	   3.7962052048494388e-01	
   4.0705705705705711e+01	   7.4999999999999969e-02	   9.9999999999999922e-02	   4.4160512222457615e-01	   3.8339487777542391e-01	
   4.0735735735735737e+01	   7.4999999999999969e-02	   9.9999999999999922e-02	   4.3783076493409701e-01	   3.8716923506590301e-01	
   4.0765765765765764e+01	   7.4999999999999969e-02	   9.9999999999999922e-02	   4.3417391229835983e-01	   3.9082608770164023e-01	
   4.0795795795795797e+01	   7.4999999999999969e-02	   9.9999999999999922e-02	   4.3056449174825312e-01	   3.9443550825174700e-01	
   4.0825825825825831e+01	   7.5000000000000080e-02	   9.9999999999999922e-02	   4.2712257839429824e-01	   3.9787742160570183e-01	
   4.0855855855855857e+01	   7.4999999999999969e-02	   9.9999999999999922e-02	   4.2371974094416526e-01	   4.0128025905583486e-01	
   4.0885885885885884e+01	   7.4999999999999969e-02	   9.9999999999999922e-02	   4.2031690349403228e-01	   4.0468309650596784e-01	
   4.0915915915915917e+01	   7.4999999999999969e-02	   9.9999999999999922e-02	   4.1691406604389852e-01	   4.0808593395610160e-01	
   4.0945945945945951e+01	   7.4999999999999969e-02	   9.9999999999999922e-02	   4.1351122859376471e-01	   4.1148877140623541e-01	
   4.0975975975975977e+01	   7.4999999999999969e-02	   9.9999999999999922e-02	   4.1010839114363173e-01	   4.1489160885636833e-01	
   4.1006006006006004e+01	   7.4999999999999969e-02	   9.9999999999999922e-02	   4.0670555369349881e-01	   4.1829444630650131e-01	
   4.1036036036036037e+01	   7.4999999999999969e-02	   9.9999999999999922e-02	   4.0330271624336500e-01	   4.2169728375663512e-01	
   4.1066066066066071e+01	   7.4999999999999969e-02	   9.9999999999999922e-02	   3.9989987879323119e-01	   4.2510012120676888e-01	
   4.1096096096096097e+01	   7.4999999999999969e-02	   9.9999999999999922e-02	   3.9652950539649889e-01	   4.2847049460350123e-01	
   4.1126126126126124e+01	   7.4999999999999969e-02	   9.9999999999999922e-02	   3.9345283670769893e-01	   4.3154716329230125e-01	
   4.1156156156156158e+01	   7.4999999999999969e-02	   9.9999999999999922e-02	   3.9037616801889807e-01	   4.3462383198110194e-01	
   4.1186186186186191e+01	   7.4999999999999969e-02	   9.9999999999999922e-02	   3.8729949933009739e-01	   4.3770050066990268e-01	
   4.1216216216216218e+01	   7.5000000000000080e-02	   9.9999999999999922e-02	   3.8422283064129736e-01	   4.4077716935870270e-01	
   4.1246246246246244e+01	   7.4999999999999969e-02	   9.9999999999999922e-02	   3.8114616195249729e-01	   4.4385383804750278e-01	
   4.1276276276276278e+01	   7.4999999999999969e-02	   9.9999999999999922e-02	   3.7806949326369660e-01	   4.4693050673630352e-01	
   4.1306306306306311e+01	   7.4999999999999969e-02	   9.9999999999999922e-02	   3.7499282457489591e-01	   4.5000717542510427e-01	
   4.1336336336336338e+01	   7.4999999999999969e-02	   9.9999999999999922e-02	   3.7191615588609583e-01	   4.5308384411390429e-01	
   4.1366366366366364e+01	   7.4999999999999969e-02	   9.9999999999999922e-02	   3.6883948719729587e-01	   4.5616051280270431e-01	
   4.1396396396396398e+01	   7.4999999999999969e-02	   9.9999999999999922e-02	   3.6576281850849507e-01	   4.5923718149150500e-01	
   4.1426426426426431e+01	   7.4999999999999969e-02	   9.9999999999999922e-02	   3.6274561369272240e-01	   4.6225438630727766e-01	
   4.1456456456456458e+01	   7.5000000000000080e-02	   9.9999999999999922e-02	   3.5984904765514547e-01	   4.6515095234485460e-01	
   4.1486486486486484e+01	   7.4999999999999969e-02	   9.9999999999999922e-02	   3.5702444594100247e-01	   4.6797555405899754e-01	
   4.1516516516516518e+01	   7.4999999999999969e-02	   9.9999999999999922e-02	   3.5427669308702436e-01	   4.7072330691297576e-01	
   4.1546546546546551e+01	   7.5000000000000080e-02	   9.9999999999999922e-02	   3.5152894023304615e-01	   4.7347105976695392e-01	
   4.1576576576576578e+01	   7.5000000000000080e-02	   9.9999999999999922e-02	   3.4878118737906860e-01	   4.7621881262093135e-01	
   4.1606606606606604e+01	   7.4999999999999969e-02	   9.9999999999999922e-02	   3.4603343452509117e-01	   4.7896656547490890e-01	
   4.1636636636636638e+01	   7.5000000000000080e-02	   9.9999999999999922e-02	   3.4328568167111295e-01	   4.8171431832888711e-01	
   4.1666666666666671e+01	   7.5000000000000080e-02	   9.9999999999999922e-02	   3.4053792881713479e-01	   4.8446207118286522e-01	
   4.1696696696696698e+01	   7.4999999999999969e-02	   9.9999999999999922e-02	   3.3779017596315725e-01	   4.8720982403684282e-01	
   4.1726726726726724e+01	   7.5000000000000080e-02	   9.9999999999999922e-02	   3.3504242310917975e-01	   4.8995757689082031e-01	
   4.1756756756756758e+01	   7.4999999999999969e-02	   9.9999999999999922e-02	   3.3229467025520160e-01	   4.9270532974479847e-01	
   4.1786786786786791e+01	   7.4999999999999969e-02	   9.9999999999999922e-02	   3.2973861330376941e-01	   4.9526138669623077e-01	
   4.1816816816816818e+01	   7.5000000000000080e-02	   9.9999999999999922e-02	   3.2724368876832416e-01	   4.9775631123167585e-01	
   4.1846846846846844e+01	   7.4999999999999969e-02	   9.9999999999999922e-02	   3.2474876423287902e-01	   5.0025123576712116e-01	
   4.1876876876876878e+01	   7.5000000000000192e-02	   9.9999999999999922e-02	   3.2225383969743315e-01	   5.0274616030256680e-01	
   4.1906906906906912e+01	   7.4999999999999969e-02	   9.9999999999999922e-02	   3.1975891516198746e-01	   5.0524108483801267e-01	
   4.1936936936936938e+01	   7.4999999999999969e-02	   9.9999999999999922e-02	   3.1726399062654231e-01	   5.0773600937345775e-01	
   4.1966966966966964e+01	   7.4999999999999969e-02	   9.9999999999999922e-02	   3.1476906609109706e-01	   5.1023093390890306e-01	
   4.1996996996996998e+01	   7.4999999999999969e-02	   9.9999999999999922e-02	   3.1227414155565131e-01	   5.1272585844434881e-01	
   4.2027027027027032e+01	   7.4999999999999969e-02	   9.9999999999999922e-02	   3.0977921702020556e-01	   5.1522078297979457e-01	
   4.2057057057057058e+01	   7.4999999999999969e-02	   9.9999999999999922e-02	   3.0728429248476036e-01	   5.1771570751523976e-01	
   4.2087087087087085e+01	   7.4999999999999969e-02	   9.9999999999999922e-02	   3.0478936794931516e-01	   5.2021063205068496e-01	
   4.2117117117117118e+01	   7.4999999999999969e-02	   9.9999999999999922e-02	   3.0229444341386941e-01	   5.2270555658613072e-01	
   4.2147147147147152e+01	   7.4999999999999969e-02	   9.9999999999999922e-02	   2.9988982678302789e-01	   5.2511017321697229e-01	
   4.2177177177177178e+01	   7.4999999999999969e-02	   9.9999999999999922e-02	   2.9757486764524593e-01	   5.2742513235475419e-01	
   4.2207207207207205e+01	   7.5000000000000080e-02	   9.9999999999999922e-02	   2.9533706772648088e-01	   5.2966293227351913e-01	
   4.2237237237237238e+01	   7.4999999999999969e-02	   9.9999999999999922e-02	   2.9309926780771534e-01	   5.3190073219228484e-01	
   4.2267267267267272e+01	   7.4999999999999969e-02	   9.9999999999999922e-02	   2.9086146788894973e-01	   5.3413853211105033e-01	
   4.2297297297297298e+01	   7.4999999999999969e-02	   9.9999999999999922e-02	   2.8862366797018468e-01	   5.3637633202981538e-01	
   4.2327327327327325e+01	   7.4999999999999969e-02	   9.9999999999999922e-02	   2.8638586805141963e-01	   5.3861413194858043e-01	
   4.2357357357357358e+01	   7.4999999999999969e-02	   9.9999999999999922e-02	   2.8414806813265409e-01	   5.4085193186734604e-01	
   4.2387387387387392e+01	   7.4999999999999969e-02	   9.9999999999999922e-02	   2.8191026821388854e-01	   5.4308973178611153e-01	
   4.2417417417417418e+01	   7.4999999999999969e-02	   9.9999999999999922e-02	   2.7967246829512349e-01	   5.4532753170487658e-01	
   4.2447447447447445e+01	   7.4999999999999969e-02	   9.9999999999999922e-02	   2.7743466837635844e-01	   5.4756533162364163e-01	
   4.2477477477477478e+01	   7.4999999999999969e-02	   9.9999999999999922e-02	   2.7519686845759289e-01	   5.4980313154240723e-01	
   4.2507507507507512e+01	   7.4999999999999969e-02	   9.9999999999999922e-02	   2.7300537862854768e-01	   5.5199462137145250e-01	
   4.2537537537537538e+01	   7.4999999999999969e-02	   9.9999999999999922e-02	   2.7095281906866386e-01	   5.5404718093133620e-01	
   4.2567567567567565e+01	   7.4999999999999969e-02	   9.9999999999999922e-02	   2.6890025950878010e-01	   5.5609974049122002e-01	
   4.2597597597597598e+01	   7.4999999999999969e-02	   9.9999999999999922e-02	   2.6684769994889584e-01	   5.5815230005110428e-01	
   4.2627627627627632e+01	   7.5000000000000080e-02	   9.9999999999999922e-02	   2.6479514038901159e-01	   5.6020485961098843e-01	
   4.2657657657657658e+01	   7.4999999999999969e-02	   9.9999999999999922e-02	   2.6274258082912783e-01	   5.6225741917087224e-01	
   4.2687687687687685e+01	   7.4999999999999969e-02	   9.9999999999999922e-02	   2.6069002126924407e-01	   5.6430997873075606e-01	
   4.2717717717717719e+01	   7.4999999999999969e-02	   9.9999999999999922e-02	   2.5863746170935981e-01	   5.6636253829064032e-01	
   4.2747747747747752e+01	   7.5000000000000080e-02	   9.9999999999999922e-02	   2.5658490214947555e-01	   5.6841509785052446e-01	
   4.2777777777777779e+01	   7.4999999999999969e-02	   9.9999999999999922e-02	   2.5453234258959179e-01	   5.7046765741040828e-01	
   4.2807807807807805e+01	   7.5000000000000080e-02	   9.9999999999999922e-02	   2.5247978302970803e-01	   5.7252021697029198e-01	
   4.2837837837837839e+01	   7.4999999999999969e-02	   9.9999999999999922e-02	   2.5050494810341273e-01	   5.7449505189658734e-01	
   4.2867867867867872e+01	   7.4999999999999969e-02	   9.9999999999999922e-02	   2.4854943066550686e-01	   5.7645056933449323e-01	
   4.2897897897897899e+01	   7.5000000000000080e-02	   9.9999999999999922e-02	   2.4667974376912111e-01	   5.7832025623087890e-01	
   4.2927927927927925e+01	   7.4999999999999969e-02	   9.9999999999999922e-02	   2.4482447091283555e-01	   5.8017552908716452e-01	
   4.2957957957957959e+01	   7.4999999999999969e-02	   9.9999999999999922e-02	   2.4296919805654951e-01	   5.8203080194345058e-01	
   4.2987987987987992e+01	   7.5000000000000080e-02	   9.9999999999999922e-02	   2.4111392520026351e-01	   5.8388607479973653e-01	
   4.3018018018018019e+01	   7.4999999999999969e-02	   9.9999999999999922e-02	   2.3925865234397792e-01	   5.8574134765602215e-01	
   4.3048048048048045e+01	   7.4999999999999969e-02	   9.9999999999999922e-02	   2.3740337948769236e-01	   5.8759662051230777e-01	
   4.3078078078078079e+01	   7.4999999999999969e-02	   9.9999999999999922e-02	   2.3554810663140635e-01	   5.8945189336859372e-01	
   4.3108108108108112e+01	   7.4999999999999969e-02	   9.9999999999999922e-02	   2.3369283377512035e-01	   5.9130716622487978e-01	
   4.3138138138138139e+01	   7.4999999999999969e-02	   9.9999999999999922e-02	   2.3183756091883478e-01	   5.9316243908116539e-01	
   4.3168168168168165e+01	   7.4999999999999969e-02	   9.9999999999999922e-02	   2.2998228806254917e-01	   5.9501771193745090e-01	
   4.3198198198198199e+01	   7.4999999999999969e-02	   9.9999999999999922e-02	   2.2812701520626316e-01	   5.9687298479373696e-01	
   4.3228228228228232e+01	   7.4999999999999969e-02	   9.9999999999999922e-02	   2.2627174234997718e-01	   5.9872825765002291e-01	
   4.3258258258258259e+01	   7.4999999999999969e-02	   9.9999999999999922e-02	   2.2450249152839252e-01	   6.0049750847160765e-01	
   4.3288288288288285e+01	   7.4999999999999969e-02	   9.9999999999999922e-02	   2.2276318350036822e-01	   6.0223681649963190e-01	
   4.3318318318318319e+01	   7.4999999999999969e-02	   9.9999999999999922e-02	   2.2102387547234353e-01	   6.0397612452765670e-01	
   4.3348348348348352e+01	   7.4999999999999969e-02	   9.9999999999999922e-02	   2.1928456744431885e-01	   6.0571543255568128e-01	
   4.3378378378378379e+01	   7.4999999999999969e-02	   9.9999999999999922e-02	   2.1754525941629455e-01	   6.0745474058370563e-01	
   4.3408408408408405e+01	   7.4999999999999747e-02	   9.9999999999999922e-02	   2.1583259049318437e-01	   6.0916740950681592e-01	
   4.3438438438438439e+01	   7.4999999999999969e-02	   9.9999999999999922e-02	   2.1416369912012492e-01	   6.1083630087987528e-01	
   4.3468468468468473e+01	   7.4999999999999969e-02	   9.9999999999999922e-02	   2.1249480774706550e-01	   6.1250519225293476e-01	
   4.3498498498498499e+01	   7.4999999999999969e-02	   9.9999999999999922e-02	   2.1082591637400649e-01	   6.1417408362599368e-01	
   4.3528528528528525e+01	   7.4999999999999969e-02	   9.9999999999999922e-02	   2.0915702500094746e-01	   6.1584297499905261e-01	
   4.3558558558558559e+01	   7.5000000000000080e-02	   9.9999999999999922e-02	   2.0748813362788801e-01	   6.1751186637211197e-01	
   4.3588588588588593e+01	   7.4999999999999969e-02	   9.9999999999999922e-02	   2.0583538229822862e-01	   6.1916461770177145e-01	
   4.3618618618618619e+01	   7.4999999999999969e-02	   9.9999999999999922e-02	   2.0426152546913054e-01	   6.2073847453086961e-01	
   4.3648648648648646e+01	   7.4999999999999969e-02	   9.9999999999999922e-02	   2.0268766864003246e-01	   6.2231233135996766e-01	
   4.3678678678678679e+01	   7.4999999999999969e-02	   9.9999999999999922e-02	   2.0111381181093402e-01	   6.2388618818906605e-01	
   4.3708708708708713e+01	   7.4999999999999969e-02	   9.9999999999999922e-02	   1.9953995498183558e-01	   6.2546004501816455e-01	
   4.3738738738738739e+01	   7.4999999999999969e-02	   9.9999999999999922e-02	   1.9796609815273747e-01	   6.2703390184726260e-01	
   4.3768768768768766e+01	   7.4999999999999969e-02	   9.9999999999999922e-02	   1.9639224132363942e-01	   6.2860775867636076e-01	
   4.3798798798798799e+01	   7.4999999999999969e-02	   9.9999999999999922e-02	   1.9481838449454097e-01	   6.3018161550545915e-01	
   4.3828828828828833e+01	   7.5000000000000080e-02	   9.9999999999999922e-02	   1.9324452766544248e-01	   6.3175547233455753e-01	
   4.3858858858858859e+01	   7.4999999999999969e-02	   9.9999999999999922e-02	   1.9167067083634443e-01	   6.3332932916365570e-01	
   4.3888888888888886e+01	   7.4999999999999969e-02	   9.9999999999999922e-02	   1.9009681400724635e-01	   6.3490318599275386e-01	
   4.3918918918918919e+01	   7.4999999999999969e-02	   9.9999999999999922e-02	   1.8857062067182090e-01	   6.3642937932817922e-01	
   4.3948948948948953e+01	   7.5000000000000080e-02	   9.9999999999999922e-02	   1.8710245807095921e-01	   6.3789754192904080e-01	
   4.3978978978978979e+01	   7.4999999999999969e-02	   9.9999999999999922e-02	   1.8563429547009794e-01	   6.3936570452990216e-01	
   4.4009009009009006e+01	   7.4999999999999969e-02	   9.9999999999999922e-02	   1.8416613286923661e-01	   6.4083386713076351e-01	
   4.4039039039039039e+01	   7.4999999999999969e-02	   9.9999999999999922e-02	   1.8269797026837492e-01	   6.4230202973162520e-01	
   4.4069069069069073e+01	   7.4999999999999969e-02	   9.9999999999999922e-02	   1.8122980766751329e-01	   6.4377019233248678e-01	
   4.4099099099099099e+01	   7.4999999999999969e-02	   9.9999999999999922e-02	   1.7976164506665199e-01	   6.4523835493334825e-01	
   4.4129129129129126e+01	   7.4999999999999969e-02	   9.9999999999999922e-02	   1.7829348246579066e-01	   6.4670651753420949e-01	
   4.4159159159159159e+01	   7.4999999999999969e-02	   9.9999999999999922e-02	   1.7682531986492900e-01	   6.4817468013507118e-01	
   4.4189189189189193e+01	   7.4999999999999969e-02	   9.9999999999999922e-02	   1.7535715726406734e-01	   6.4964284273593276e-01	
   4.4219219219219219e+01	   7.4999999999999969e-02	   9.9999999999999922e-02	   1.7393439332715308e-01	   6.5106560667284707e-01	
   4.4249249249249246e+01	   7.4999999999999969e-02	   9.9999999999999922e-02	   1.7253210671467240e-01	   6.5246789328532784e-01	
   4.4279279279279280e+01	   7.4999999999999969e-02	   9.9999999999999922e-02	   1.7112982010219141e-01	   6.5387017989780871e-01	
   4.4309309309309313e+01	   7.4999999999999969e-02	   9.9999999999999922e-02	   1.6972753348971042e-01	   6.5527246651028981e-01	
   4.4339339339339340e+01	   7.4999999999999969e-02	   9.9999999999999922e-02	   1.6834280967932355e-01	   6.5665719032067660e-01	
   4.4369369369369366e+01	   7.4999999999999969e-02	   9.9999999999999922e-02	   1.6697813485165935e-01	   6.5802186514834071e-01	
   4.4399399399399400e+01	   7.4999999999999969e-02	   9.9999999999999922e-02	   1.6561346002399480e-01	   6.5938653997600527e-01	
   4.4429429429429433e+01	   7.4999999999999969e-02	   9.9999999999999922e-02	   1.6424878519633029e-01	   6.6075121480366983e-01	
   4.4459459459459460e+01	   7.4999999999999969e-02	   9.9999999999999922e-02	   1.6289547465033138e-01	   6.6210452534966868e-01	
   4.4489489489489486e+01	   7.4999999999999969e-02	   9.9999999999999922e-02	   1.6157682317245053e-01	   6.6342317682754959e-01	
   4.4519519519519520e+01	   7.4999999999999969e-02	   9.9999999999999922e-02	   1.6025817169456935e-01	   6.6474182830543083e-01	
   4.4549549549549553e+01	   7.5000000000000080e-02	   9.9999999999999922e-02	   1.5893952021668817e-01	   6.6606047978331184e-01	
   4.4579579579579580e+01	   7.5000000000000080e-02	   9.9999999999999922e-02	   1.5762086873880729e-01	   6.6737913126119275e-01	
   4.4609609609609606e+01	   7.4999999999999969e-02	   9.9999999999999922e-02	   1.5630221726092641e-01	   6.6869778273907365e-01	
   4.4639639639639640e+01	   7.4999999999999969e-02	   9.9999999999999922e-02	   1.5498356578304523e-01	   6.7001643421695489e-01	
   4.4669669669669673e+01	   7.4999999999999969e-02	   9.9999999999999922e-02	   1.5368833870513152e-01	   6.7131166129486863e-01	
   4.4699699699699700e+01	   7.4999999999999969e-02	   9.9999999999999922e-02	   1.5242135235422105e-01	   6.7257864764577913e-01	
   4.4729729729729726e+01	   7.4999999999999969e-02	   9.9999999999999922e-02	   1.5115436600331056e-01	   6.7384563399668962e-01	
   4.4759759759759760e+01	   7.4999999999999969e-02	   9.9999999999999922e-02	   1.4988737965239979e-01	   6.7511262034760033e-01	
   4.4789789789789793e+01	   7.4999999999999969e-02	   9.9999999999999922e-02	   1.4862039330148902e-01	   6.7637960669851105e-01	
   4.4819819819819820e+01	   7.4999999999999969e-02	   9.9999999999999922e-02	   1.4735340695057852e-01	   6.7764659304942165e-01	
   4.4849849849849846e+01	   7.4999999999999969e-02	   9.9999999999999922e-02	   1.4610804845971653e-01	   6.7889195154028359e-01	
   4.4879879879879880e+01	   7.4999999999999969e-02	   9.9999999999999922e-02	   1.4487232462016833e-01	   6.8012767537983176e-01	
   4.4909909909909913e+01	   7.4999999999999969e-02	   9.9999999999999922e-02	   1.4364555141423643e-01	   6.8135444858576366e-01	
   4.4969969969969966e+01	   7.4999999999999969e-02	   9.9999999999999922e-02	   1.4120767908706636e-01	   6.8379232091293374e-01	
   4.5000000000000000e+01	   7.4999999999999969e-02	   9.9999999999999922e-02	   1.4120767908706636e-01	   6.8379232091293374e-01	
   5.0000000000000000e+01	   7.4999999999999969e-02	   9.9999999999999922e-02	   1.4120767908706636e-01	   6.8379232091293374e-01	

